ClusterFuG: Clustering Fully connected Graphs by Multicut

We propose a graph clustering formulation based on multicut (a.k.a. weighted correlation clustering) on the complete graph. Our formulation does not need specification of the graph topology as in the original sparse formulation of multicut, making our approach simpler and potentially better performing. In contrast to unweighted correlation clustering we allow for a more expressive weighted cost structure. In dense multicut, the clustering objective is given in a factorized form as inner products of node feature vectors. This allows for an efficient formulation and inference in contrast to multicut/weighted correlation clustering, which has at least quadratic representation and computation complexity when working on the complete graph. We show how to rewrite classical greedy algorithms for multicut in our dense setting and how to modify them for greater efficiency and solution quality. In particular, our algorithms scale to graphs with tens of thousands of nodes. Empirical evidence on instance segmentation on Cityscapes and clustering of ImageNet datasets shows the merits of our approach.

==> figures/emp_complexity_analysis/inet_comp_cpu20_adj_matrix.csv <==
num_nodes,adj_matrix
5000,4.539375066757202
10000,18.590633869171143
15000,41.24003481864929
20000,77.24942588806152
25000,120.40409231185913
30000,179.46430921554565
35000,246.93241024017334
40000,341.1866180896759
45000,432.60261726379395


==> figures/emp_complexity_analysis/inet_comp_cpu20_gaec_inc_3.csv <==
num_nodes,gaec_inc
5000,35.57177186012268
10000,132.36633849143982
15000,284.9820911884308
20000,503.3540632724762
25000,787.7220652103424
30000,1124.0711061954498
35000,1513.5126795768738
40000,1990.2095506191254
45000,2504.5425515174866


==> figures/emp_complexity_analysis/inet_comp_cpu20_laec_3.csv <==
num_nodes,laec
5000,4.440671682357788
10000,15.13227653503418
15000,32.8799512386322
20000,57.5777907371521
25000,89.90867948532104
30000,127.04686737060547
35000,173.56249141693115
40000,225.8422873020172
45000,290.09888076782227


==> figures/emp_complexity_analysis/inet_comp_cpu20_laec_bf_later_3.csv <==
num_nodes,laec_bf_later
5000,3.2636396884918213
10000,6.69577693939209
15000,13.324666976928711
20000,19.7232403755188
25000,27.67081356048584
30000,34.483567237854004
35000,42.41279864311218
40000,51.157875537872314
45000,57.078402519226074


==> figures/log_files/dense_gaec_adj_matrix.csv <==
3398.1440833844267,-6338772.322832808,10039.608828939301
16,6.40277e-07,0.0
16,-1.20113e-06,0.0
17,2.32062e-07,0.0
17,-3.90508e-07,0.0
18,3.09937e-07,0.0
18,1.92825e-06,0.0
18,-2.25766e-06,0.0
18,-1.32053e-07,0.0
18,-6.4024e-07,0.0
18,-2.74529e-06,0.0
19,-2.5017e-06,0.0
19,8.30942e-07,0.0
19,-3.31972e-06,0.0
19,-1.3155e-06,0.0
20,1.42457e-06,0.0
20,2.3217e-06,0.0
20,2.10303e-07,0.0
21,-6.53294e-06,0.0
21,-3.50416e-06,0.0
22,1.24582e-06,0.0
22,-3.97879e-06,0.0
22,-2.62981e-06,0.0
23,4.31939e-06,0.0
23,6.04174e-06,0.0
23,6.44978e-06,0.0
23,3.73189e-06,0.0
24,-2.68175e-06,0.0
24,-2.45067e-07,0.0
24,-1.47622e-06,0.0
25,2.64081e-06,0.0
25,-1.3726e-06,0.0
26,3.17715e-06,0.0
26,4.66703e-06,0.0
26,3.05376e-06,0.0
26,3.20947e-06,0.0
27,-7.14362e-06,0.0
27,-1.3103e-05,0.0
28,-2.57321e-08,0.0
28,9.55436e-06,0.0
29,-5.96512e-06,0.0
29,-9.42304e-06,0.0
30,-1.3248e-06,0.0
32,-3.13679e-06,0.0
32,-6.35509e-06,0.0
32,-5.17934e-06,0.0
32,-2.64041e-06,0.0
33,3.59666e-06,0.0
33,8.61904e-06,0.0
33,2.38723e-06,0.0
34,-1.19221e-05,0.0
34,-1.08384e-06,0.0
34,-8.41553e-06,0.0
34,-1.39218e-05,0.0
34,-83.6722,0.0
34,-2.55994e-06,0.0
34,-4.88024e-06,0.0
34,-1.18657e-05,0.0
34,1.75313e-06,0.0
34,1.67068e-06,0.0
35,1.41008e-06,0.0
35,1.14105e-05,0.0
36,-31.6936,0.0
36,-1.08187e-05,0.0
37,7.48098e-06,0.0
37,1.16246e-05,0.0
37,1.19077e-05,0.0
37,2.53615e-05,0.0
37,1.40898e-05,0.0
37,1.27824e-05,0.0
37,1.49315e-05,0.0
37,1.02953e-06,0.0
38,2.0143e-05,0.0
38,2.11977e-05,0.0
38,2.05326e-05,0.0
38,1.78121e-05,0.0
39,2.11345e-05,0.0
39,1.37637e-05,0.0
39,6.34565e-07,0.0
39,6.26247e-06,0.0
39,1.04021e-05,0.0
40,-2.22092e-07,0.0
41,7.33671e-06,0.0
42,-1.46924e-05,0.0
42,-1.85778e-05,0.0
42,-4.72674e-06,0.0
42,-1.88224e-05,0.0
42,-1.54155e-05,0.0
42,-2.87387e-05,0.0
43,-5.57459e-06,0.0
43,-1.42622e-06,0.0
44,-189.257,0.0
45,1.12338e-05,0.0
45,7.20711e-06,0.0
46,6.60673e-06,0.0
46,1.50321e-05,0.0
46,5.99528e-06,0.0
46,1.14249e-05,0.0
46,-1.14354e-05,0.0
47,-9.97642e-06,0.0
48,4.0706e-06,0.0
48,1.01366e-05,0.0
48,9.46952e-06,0.0
48,-5.21947e-06,0.0
48,-194.756,0.0
49,-1.84903e-05,0.0
49,-1.38661e-05,0.0
49,-2.68277e-05,0.0
50,5.9782e-06,0.0
50,-345.552,0.0
52,-6.53154e-06,0.0
52,-3.53939e-05,0.0
53,6.39495e-06,0.0
53,-1.35208e-05,0.0
53,-2.26728e-05,0.0
54,-8.1091e-06,0.0
54,-1.98656e-05,0.0
55,-1.78448e-06,0.0
55,-2.5223e-06,0.0
55,-8.96172e-07,0.0
55,2.37929e-05,0.0
55,2.54049e-05,0.0
56,-243.029,0.0
56,-1.86227e-05,0.0
56,1.61305e-05,0.0
56,7.17434e-06,0.0
57,-311.885,0.0
57,-269.119,0.0
58,1.80866e-05,0.0
58,-343.161,0.0
58,9.69363e-06,0.0
58,-1.02375e-05,0.0
59,-2.60125e-05,0.0
59,-1.56015e-05,0.0
59,-382.382,0.0
59,-4.82508e-05,0.0
60,1.22336e-05,0.0
60,-424.629,0.0
61,9.7819e-06,0.0
61,2.4315e-05,0.0
62,4.7157e-06,0.0
62,-2.63272e-05,0.0
62,-3.99231e-05,0.0
63,-6.71936e-06,0.0
63,-1.63505e-06,0.0
63,9.09652e-06,0.0
64,-8.05125e-06,0.0
64,-1.87641e-05,0.0
64,-1.59365e-05,0.0
64,-6.58843e-06,0.0
65,6.4986e-06,0.0
65,2.97788e-05,0.0
65,2.97069e-06,0.0
65,-355.218,0.0
65,-222.514,0.0
66,4.09234e-05,0.0
66,1.33621e-06,0.0
67,-302.406,0.0
67,-1.81452e-05,0.0
67,-7.91363e-06,0.0
68,2.19033e-05,0.0
68,-355.965,0.0
68,1.25162e-05,0.0
68,-2.01088e-05,0.0
69,7.05273e-06,0.0
69,-506.233,0.0
69,1.0999e-05,0.0
69,-2.10151e-05,0.0
70,-8.22755e-06,0.0
70,-1.26556e-06,0.0
71,-1.04489e-05,1.0
71,1.99092e-05,0.0
72,-357.523,0.0
72,-376.993,0.0
72,2.456e-05,0.0
72,-61.0929,0.0
72,1.27816e-05,0.0
72,-5.19882e-05,0.0
73,-405.708,0.0
73,-4.15741e-05,0.0
74,1.75196e-05,0.0
74,-419.36,0.0
74,-5.00668e-05,0.0
76,4.8941e-05,1.0
76,-539.985,0.0
76,2.32e-05,1.0
77,9.08871e-06,1.0
77,-5.71949e-05,1.0
77,-2.1213e-05,1.0
78,-8.21882e-05,1.0
79,-586.078,0.0
80,2.27424e-05,1.0
80,-470.696,0.0
81,-943.94,0.0
82,-639.066,0.0
82,1.87871e-05,0.0
82,3.40707e-05,1.0
83,-258.82,0.0
85,1.48128e-05,1.0
85,2.1239e-05,1.0
86,-9.31003e-05,1.0
86,-2.72215e-05,1.0
87,-2.32541e-05,1.0
88,-646.622,1.0
88,-648.846,1.0
88,7.51824e-06,1.0
89,-0.000124452,1.0
90,2.3616e-05,1.0
91,-1.08965,1.0
92,-1.15721e-05,1.0
92,-8.85891e-06,1.0
93,-5.37673e-06,1.0
93,-1.66365e-05,1.0
94,-0.000153526,1.0
94,-412.03,1.0
95,-806.54,0.0
97,0.000133915,1.0
97,-577.189,1.0
97,0.000153855,1.0
98,-5.75074e-05,1.0
98,-593.49,1.0
99,-1174.18,1.0
99,-0.000118526,1.0
99,-9.93753e-05,1.0
100,-575.69,1.0
101,-592.464,1.0
101,-703.415,0.0
102,-454.751,1.0
102,-1387.21,0.0
103,-991.294,1.0
103,-473.765,1.0
104,-0.000204001,2.0
104,-1322.89,1.0
104,-485.852,1.0
105,-803.317,1.0
105,-671.097,1.0
105,1.07805e-05,1.0
105,-2.14373e-05,2.0
105,1.93812e-05,1.0
107,0.000165346,1.0
108,-966.893,1.0
108,2.8223e-05,2.0
109,-992.378,1.0
109,-1218.74,1.0
110,8.48141e-05,1.0
111,5.77975e-05,1.0
111,-1231.28,1.0
112,0.000235391,1.0
112,9.90364e-05,2.0
112,-626.096,1.0
112,-1201.29,1.0
113,0.000108097,1.0
113,3.12527e-05,2.0
114,-8.86416e-05,2.0
114,-9.49774e-05,2.0
114,-5.37033e-05,2.0
115,-1697.55,1.0
116,-8.53713e-07,2.0
117,-1068.25,1.0
118,0.000109772,2.0
118,0.00010584,2.0
119,-677.533,1.0
119,-0.000141752,2.0
120,0.000146494,2.0
121,3.5222e-05,2.0
122,8.09759e-05,2.0
125,-4.98642e-05,2.0
126,-2.07461e-05,2.0
127,8.92422e-05,2.0
127,-1102.84,1.0
130,-2006.43,1.0
131,6.07365e-05,2.0
132,-1.55397e-06,3.0
133,0.000119908,3.0
136,1.9687e-05,2.0
137,0.000142783,2.0
137,0.0001648,2.0
138,-436.768,2.0
138,6.8408e-05,2.0
138,-1667.77,1.0
139,-2499.42,2.0
141,0.000203788,3.0
141,2.96093e-05,3.0
142,0.000251216,4.0
142,0.00029479,3.0
144,-2306.64,2.0
144,-0.000301479,3.0
144,-1657.11,2.0
147,-496.598,2.0
148,-0.000244352,4.0
148,-0.000100487,4.0
149,-0.000299568,4.0
151,-1638.16,2.0
151,-2200.24,3.0
152,-4.22369e-08,4.0
152,0.000276964,4.0
152,-1518.5,2.0
154,-3280.33,1.0
154,-0.000314573,3.0
156,-2458.76,2.0
156,-2390.67,3.0
158,-1013.75,3.0
159,-0.00024545,4.0
159,-1038.82,4.0
159,-2299.6,2.0
160,0.000151096,4.0
160,-0.000111344,4.0
161,-3.7165e-05,4.0
162,-0.000189572,5.0
162,-0.000287377,4.0
165,-2.20916e-05,5.0
166,9.28468e-06,5.0
166,0.000190938,5.0
167,-0.000351897,5.0
168,-0.000272654,5.0
169,0.000168593,5.0
169,7.81693e-06,5.0
170,-2433.91,3.0
170,-2065.73,4.0
170,2.41706e-05,5.0
171,-2203.52,3.0
171,0.000177085,4.0
175,0.000243822,6.0
175,-2684.86,3.0
176,0.000200491,6.0
177,-2498.49,3.0
178,0.000275474,5.0
179,-1223.28,5.0
182,-4245.84,2.0
182,-4.79714,5.0
182,-0.00026094,6.0
183,-2922.32,3.0
183,-7.87875e-05,6.0
187,-0.000368918,6.0
188,-0.000251892,5.0
188,-0.000149563,6.0
190,-3032.34,5.0
191,-4813.62,3.0
191,0.000233445,7.0
192,-0.000340126,6.0
192,-4465.77,3.0
194,0.000340712,7.0
195,-1437.63,6.0
195,-4445.34,4.0
197,-2720.75,4.0
198,-2833.18,4.0
198,-0.000241323,6.0
199,6.89828e-05,7.0
200,0.000312573,6.0
200,6.55285e-05,6.0
202,-5199.51,3.0
203,-4930.51,5.0
203,-5503.17,4.0
205,-1013.49,4.0
207,-0.000435614,8.0
207,-0.000370632,7.0
207,-0.000244103,7.0
207,-4444.75,4.0
209,0.000599653,9.0
210,-2.00171e-05,7.0
211,0.000298687,9.0
211,-4688.92,5.0
211,-5544.46,5.0
212,-0.000331804,8.0
214,0.00065481,9.0
217,-5.70444e-05,7.0
217,-2775.73,7.0
217,-5155.17,4.0
218,4.70937e-05,7.0
218,-0.000547799,9.0
219,-3427.61,6.0
221,-2192.85,8.0
222,-7.65666e-05,9.0
223,-4478.41,7.0
224,0.000693263,8.0
224,0.000598096,8.0
226,0.000263857,8.0
226,-0.000232587,10.0
227,-1355.49,7.0
228,-6458.01,6.0
230,0.000226969,10.0
231,-5148.2,6.0
231,0.000108467,8.0
233,-3618.28,7.0
234,0.00108484,11.0
234,-4137.76,6.0
238,-6.86824e-05,11.0
238,-5473.64,6.0
239,-5075.42,6.0
239,0.000764698,9.0
239,0.000460399,11.0
239,0.000742781,9.0
240,5.75515e-05,11.0
240,-7.26545e-05,10.0
241,0.000288414,12.0
243,-7047.88,6.0
243,-2915.89,10.0
245,-0.0650388,12.0
245,-6273.67,8.0
245,-8254.75,6.0
246,-4131.38,7.0
248,-0.000131396,12.0
248,-0.000182343,12.0
251,0.000434815,12.0
252,-5504.29,6.0
252,-0.000115889,13.0
253,-7353.03,8.0
255,-0.000265693,13.0
257,-6339.22,6.0
257,-1.23694e-05,13.0
264,0.000780574,13.0
264,-7474.72,6.0
265,-6111.55,9.0
266,-9558.18,9.0
267,7.48124e-05,12.0
267,-3393.95,10.0
267,-6150.38,8.0
268,-9225.66,8.0
270,-2.05155e-05,13.0
273,-5374.22,10.0
273,0.000295459,15.0
274,0.00115189,13.0
275,0.000439452,15.0
275,-4085.52,9.0
275,-10525.9,8.0
276,-7450.01,10.0
276,-8558.81,8.0
276,-8872.74,9.0
277,-0.000271078,15.0
278,0.000307318,15.0
278,-7.03534e-05,15.0
278,0.000449865,13.0
279,-8101.63,9.0
282,-9738.05,7.0
282,-0.000482241,17.0
283,0.000158937,13.0
283,9.85276e-05,13.0
283,-9098.21,8.0
284,-9734.13,10.0
286,0.000526113,16.0
287,-0.000429146,16.0
289,-11830.7,9.0
290,-3548.32,12.0
292,-2501.01,15.0
293,-0.000629253,15.0
294,-0.000421178,17.0
294,-8953.61,8.0
296,-8949.26,11.0
296,0.000841306,17.0
297,-5263.92,11.0
297,-6966.89,10.0
297,-9137.36,12.0
298,-0.0010248,17.0
298,-0.000553536,15.0
299,-10307.3,8.0
300,-5826.12,12.0
301,0.000370351,15.0
306,0.000365298,18.0
306,0.000595337,20.0
307,-6789.41,10.0
309,-13463.3,8.0
310,-12371.6,8.0
310,-13933.6,7.0
311,-10845.4,9.0
313,-0.000790222,19.0
313,-0.00077437,16.0
313,-5702.74,14.0
315,0.000624432,20.0
316,-0.000243026,21.0
318,-8807.64,11.0
319,0.000413328,20.0
319,-10773.1,11.0
320,0.000313559,17.0
320,-0.000318755,21.0
321,-0.00135582,21.0
321,-0.00264016,21.0
321,-5959.84,14.0
323,0.00101704,21.0
325,0.000190492,22.0
326,-4175.0,13.0
326,-16370.6,10.0
327,-6974.52,15.0
329,7.93883e-05,18.0
329,-9506.91,13.0
331,-0.00192018,22.0
332,-11891.9,10.0
336,-0.00183994,24.0
336,-0.00124384,19.0
336,-8525.84,16.0
337,-12915.4,13.0
337,0.000356961,20.0
340,-6934.42,19.0
340,-9977.73,16.0
340,0.000420005,20.0
342,-15892.3,12.0
343,0.00100618,20.0
344,-14696.9,11.0
344,-1255.95,19.0
344,-6177.32,18.0
344,-0.000732493,20.0
344,-0.000482241,21.0
346,-6000.93,18.0
346,-12581.9,13.0
348,-52.6618,25.0
349,-13610.5,9.0
350,-11805.2,12.0
353,-5398.49,22.0
354,-12956.4,12.0
355,0.000660857,22.0
355,-11992.7,14.0
357,-14106.5,11.0
358,0.000652139,22.0
358,0.00127347,15.0
360,-7195.76,21.0
361,-11342.8,16.0
361,-11952.9,16.0
361,-0.00162551,26.0
364,-16214.9,14.0
365,-328.364,27.0
368,-19927.8,11.0
370,-8012.31,18.0
371,-14056.1,15.0
373,-18020.0,13.0
374,-12461.6,13.0
374,-9645.47,14.0
375,-16102.6,19.0
376,-22983.4,10.0
378,-12299.1,19.0
380,0.000357787,31.0
381,-0.000840828,26.0
383,-10507.9,16.0
384,-18103.6,14.0
385,-4.856e-06,20.0
386,-10261.6,18.0
387,-15577.9,19.0
388,-41.1765,23.0
388,0.00136334,26.0
390,-15964.1,17.0
390,-9734.45,18.0
390,-0.70112,28.0
390,0.000163897,32.0
393,-4057.05,26.0
393,-13780.5,18.0
393,0.00166649,32.0
394,-0.000638814,32.0
401,-0.00151571,29.0
405,-8.41015e-05,34.0
405,-10115.8,19.0
405,-6005.58,25.0
406,-22363.0,21.0
407,-0.00202685,29.0
409,-18667.6,22.0
409,-8353.36,29.0
413,-19671.7,21.0
416,0.000687998,31.0
416,-4333.63,33.0
417,-0.00289877,36.0
420,-13575.8,27.0
423,-15324.5,22.0
423,-25620.0,15.0
425,-16041.1,20.0
427,-16074.0,23.0
429,-17802.9,26.0
429,-25649.3,16.0
431,-5577.03,32.0
432,-28532.6,13.0
433,-15122.3,23.0
433,0.00212829,33.0
433,-9735.85,33.0
433,-31214.0,13.0
434,-0.00212008,33.0
435,0.00113813,33.0
439,-9524.63,34.0
442,-17801.7,24.0
442,-24592.8,22.0
443,0.00211282,35.0
443,0.00134675,28.0
444,-21135.4,21.0
446,-13124.1,31.0
448,-23616.5,27.0
450,-29925.9,20.0
450,-22423.0,26.0
454,-0.00120194,44.0
456,-22235.9,21.0
457,-15534.8,31.0
457,-22746.2,22.0
457,-26483.4,25.0
458,-25744.2,26.0
458,-9019.07,32.0
458,-16437.6,33.0
461,-0.00443325,40.0
463,-20663.7,32.0
464,-0.00110732,39.0
466,-23988.4,30.0
467,-0.00112015,41.0
469,-0.00221953,40.0
470,0.000873814,42.0
472,-26217.6,27.0
476,-84.9643,48.0
480,0.00111948,51.0
480,0.00145169,41.0
483,0.002387,50.0
490,0.00041516,50.0
497,-0.00051363,45.0
497,-29318.0,29.0
497,-33254.6,21.0
498,-24141.7,33.0
502,-0.00187239,40.0
506,-13.1575,55.0
507,-12900.7,39.0
509,-40454.2,29.0
510,0.00125694,57.0
511,-25721.3,27.0
511,-35854.2,29.0
513,-31338.3,32.0
521,-0.00336686,60.0
522,-0.000809525,51.0
524,-39377.2,32.0
525,0.000577385,61.0
525,-19668.3,38.0
527,-11226.2,43.0
530,-31868.8,28.0
531,-0.0022659,60.0
533,-25735.6,32.0
535,-35354.2,28.0
535,-40420.2,23.0
545,-8264.25,59.0
545,-0.000619047,54.0
547,-39350.9,35.0
547,0.000131969,56.0
548,0.00216587,58.0
549,-0.00139842,64.0
553,-5496.08,64.0
555,-40940.8,38.0
557,-30332.0,38.0
557,-5907.64,46.0
561,-0.00274956,68.0
561,-22031.0,52.0
562,-9606.55,60.0
565,-0.000360386,72.0
567,-20309.4,43.0
567,-36218.7,35.0
568,0.000922798,72.0
570,-29821.0,41.0
576,-37893.6,33.0
577,0.00184826,72.0
578,0.00644403,64.0
580,-0.000429638,65.0
581,0.0010602,74.0
585,-39778.8,30.0
585,-22903.4,46.0
589,-39708.2,41.0
591,-16912.3,52.0
593,-14373.2,53.0
600,-30909.6,43.0
602,-21870.9,62.0
602,0.000565371,80.0
604,-14892.1,58.0
604,0.00227653,67.0
605,-5.11475e-05,80.0
608,0.00643915,83.0
609,-23130.7,47.0
609,-53524.2,41.0
610,0.00102203,68.0
612,-48896.8,40.0
614,0.00396812,72.0
615,0.00138444,70.0
616,-9640.74,78.0
617,-21022.0,65.0
620,-26372.0,44.0
621,-61579.4,26.0
624,-55899.3,33.0
630,-54509.7,49.0
635,-20806.9,49.0
639,0.00337602,92.0
640,-26860.1,58.0
640,-23018.7,52.0
641,-48845.7,53.0
649,-46132.1,55.0
650,-32906.1,64.0
651,-38784.7,47.0
659,-54741.1,35.0
660,-67692.8,48.0
664,-43284.6,44.0
665,-11556.8,76.0
666,-36391.9,52.0
667,-65226.7,59.0
668,0.000145766,102.0
669,0.00360938,86.0
670,0.0003305,82.0
671,-72038.4,52.0
677,-25680.6,70.0
678,-0.00355264,101.0
679,-9849.61,78.0
683,-37223.3,56.0
684,-60403.0,40.0
686,-49987.6,39.0
686,-71361.8,49.0
686,-40588.5,78.0
689,-65017.1,41.0
689,-62348.2,64.0
689,-38260.2,80.0
690,-69407.7,40.0
690,-64686.7,43.0
691,-67221.7,43.0
694,-52006.0,50.0
694,-47476.7,66.0
695,-34647.2,77.0
696,-74862.0,51.0
697,-61444.7,52.0
699,0.00562852,90.0
702,-0.00532636,92.0
703,-63342.6,43.0
705,-45299.7,75.0
705,-70938.4,42.0
707,-57511.3,45.0
708,-80.4321,116.0
709,-67694.6,38.0
709,-71192.8,57.0
711,-59910.0,61.0
712,-68537.9,64.0
717,-83819.4,36.0
717,-17625.7,98.0
719,-27153.3,75.0
720,-81444.6,53.0
725,0.00176413,106.0
732,-25939.5,77.0
734,-38441.2,55.0
735,-37009.1,85.0
739,-23359.5,86.0
739,-18972.3,90.0
739,0.000453645,106.0
740,-48842.0,88.0
742,-66210.8,78.0
742,-77127.7,61.0
745,-14872.7,118.0
753,-43162.6,81.0
756,-55099.5,87.0
756,-66375.0,70.0
760,-80938.1,80.0
762,-0.00305213,115.0
766,-80867.5,45.0
768,-77483.7,67.0
768,-26983.6,74.0
773,-79789.6,70.0
776,-46216.5,98.0
778,-72472.0,73.0
780,-90667.1,51.0
783,-58753.9,65.0
796,-89000.1,86.0
798,-0.000707666,126.0
799,-55946.9,100.0
800,-4.85865,129.0
803,-43639.4,85.0
803,-0.00192794,125.0
806,-62284.0,83.0
808,-69402.0,88.0
809,-94693.8,53.0
809,-54264.6,91.0
810,-41607.4,113.0
811,-98687.2,61.0
811,-10922.2,144.0
811,-73745.5,71.0
812,-87159.1,60.0
812,-37.5348,131.0
816,-73173.1,78.0
816,-56082.3,81.0
817,-49571.7,101.0
818,-71714.9,83.0
822,-0.00643229,136.0
824,-85157.2,58.0
827,-23163.2,105.0
827,-0.00790785,135.0
832,-0.00296934,165.0
832,-104207.0,58.0
833,-44116.9,121.0
837,-114019.0,76.0
839,-83072.8,73.0
847,-105840.0,57.0
849,-83888.1,91.0
851,-66715.5,116.0
851,-99931.4,90.0
854,-79648.7,71.0
863,-0.00378419,145.0
863,-77826.3,104.0
863,-84683.9,105.0
866,-123997.0,58.0
867,-87979.9,84.0
877,-107653.0,85.0
877,-0.00247629,176.0
884,-87749.7,80.0
884,-60806.1,113.0
890,0.000449279,156.0
893,-57809.9,139.0
895,0.00522029,190.0
895,0.00535577,181.0
895,-93800.1,108.0
896,-93999.6,101.0
898,-388.193,189.0
900,-111636.0,82.0
903,0.00409528,186.0
906,-92859.4,116.0
907,-80176.1,133.0
907,-102173.0,102.0
912,-70643.3,108.0
914,-123377.0,70.0
917,-105439.0,102.0
918,-27888.6,147.0
921,-98245.4,121.0
921,-96810.0,89.0
924,-0.00524964,188.0
924,-0.00208097,206.0
926,0.00215384,135.0
926,0.00536296,207.0
929,-126979.0,87.0
944,-90281.7,87.0
945,-44978.9,145.0
946,-61428.1,124.0
949,-32189.6,156.0
956,-117761.0,77.0
969,-154955.0,68.0
969,-137911.0,107.0
973,-80177.3,127.0
980,0.00209655,214.0
984,-0.0025007,231.0
991,-27637.3,207.0
997,-9053.11,197.0
1002,-0.000584852,236.0
1003,-39485.3,203.0
1003,-119724.0,153.0
1005,-93780.3,128.0
1007,-78748.2,175.0
1008,-38163.1,163.0
1009,-115927.0,113.0
1009,-99163.7,105.0
1014,-72642.2,129.0
1015,-134185.0,86.0
1018,-120449.0,143.0
1022,-135621.0,97.0
1033,-108244.0,142.0
1038,-266.75,221.0
1042,-61688.5,157.0
1043,-134860.0,147.0
1045,-165044.0,119.0
1048,-0.00220982,153.0
1049,-113423.0,137.0
1055,-164557.0,91.0
1057,-119726.0,107.0
1064,-0.000841759,279.0
1067,-137454.0,148.0
1075,-37535.0,150.0
1077,-0.00567809,275.0
1078,-154752.0,133.0
1082,-116854.0,154.0
1082,-84083.9,170.0
1086,-173335.0,130.0
1086,-200638.0,92.0
1093,-111238.0,200.0
1102,-205629.0,90.0
1104,-193419.0,124.0
1105,-59832.7,245.0
1106,-155299.0,174.0
1109,-87290.5,223.0
1111,-91641.3,156.0
1119,-206474.0,131.0
1120,-199538.0,129.0
1120,0.00755954,301.0
1126,-173609.0,108.0
1126,-153682.0,115.0
1126,-137602.0,186.0
1126,-125757.0,159.0
1129,-0.00928076,313.0
1130,-166159.0,179.0
1134,-0.00468168,264.0
1137,-139132.0,192.0
1141,-155853.0,168.0
1147,-205781.0,107.0
1148,-0.0180835,281.0
1153,-145213.0,135.0
1158,-127582.0,174.0
1159,0.0030092,288.0
1164,-48367.2,269.0
1166,-71.1224,323.0
1166,-211633.0,105.0
1167,-0.000995735,349.0
1170,-115888.0,200.0
1174,-52110.7,233.0
1176,-166511.0,161.0
1178,-206270.0,118.0
1181,-130969.0,184.0
1183,-165012.0,158.0
1184,-5.53803,310.0
1188,-209324.0,109.0
1190,-59362.8,258.0
1192,-133765.0,246.0
1195,0.00550319,319.0
1195,-166440.0,127.0
1196,-156735.0,147.0
1200,-140727.0,188.0
1211,-221327.0,167.0
1211,-113416.0,149.0
1212,-164375.0,191.0
1217,-156398.0,162.0
1217,-192344.0,162.0
1219,-217780.0,140.0
1220,-178491.0,184.0
1222,-0.00541024,374.0
1227,-217506.0,169.0
1231,0.0106009,376.0
1236,-21451.8,207.0
1243,-209425.0,157.0
1245,-551.367,382.0
1245,-175221.0,156.0
1246,-186449.0,174.0
1252,-209750.0,201.0
1256,-233811.0,169.0
1264,-187493.0,243.0
1267,-0.00295062,392.0
1269,-69722.0,254.0
1269,-268665.0,160.0
1270,-230418.0,131.0
1271,-208945.0,220.0
1274,-190875.0,203.0
1286,-112445.0,236.0
1300,-265294.0,207.0
1300,-218908.0,150.0
1303,-165934.0,220.0
1310,-189685.0,190.0
1314,-0.0438942,423.0
1323,-137321.0,276.0
1325,-263262.0,171.0
1327,-238154.0,185.0
1332,-276297.0,142.0
1332,0.0155096,394.0
1333,-37797.5,380.0
1336,-252057.0,181.0
1340,-145305.0,266.0
1344,-242404.0,239.0
1347,-0.00386474,475.0
1353,-53207.3,414.0
1353,-289382.0,175.0
1356,-201140.0,192.0
1356,-236833.0,164.0
1356,-182400.0,253.0
1356,-331795.0,168.0
1358,-0.0212933,423.0
1364,-278296.0,206.0
1368,-44845.8,367.0
1377,-250458.0,171.0
1377,-253268.0,249.0
1377,-224225.0,211.0
1382,-214046.0,173.0
1387,-294074.0,161.0
1389,-188528.0,208.0
1398,-225303.0,251.0
1399,-1245.02,419.0
1400,-173.96,429.0
1402,-52994.4,440.0
1403,-0.0206746,449.0
1407,-165119.0,365.0
1407,-176090.0,330.0
1423,-123246.0,342.0
1427,-350576.0,213.0
1428,-51408.1,378.0
1429,-317043.0,168.0
1432,-259806.0,267.0
1435,-177686.0,314.0
1437,-190495.0,217.0
1442,0.00140955,464.0
1449,-206762.0,281.0
1453,-138.907,521.0
1462,-178547.0,326.0
1464,-297803.0,175.0
1473,-338242.0,244.0
1482,-216488.0,347.0
1486,-291823.0,291.0
1494,-299518.0,272.0
1498,-253283.0,256.0
1498,-275611.0,232.0
1499,-367540.0,188.0
1501,-659.423,531.0
1503,-237391.0,329.0
1503,-166686.0,428.0
1504,-321880.0,242.0
1514,-329018.0,256.0
1515,-221234.0,251.0
1515,-342607.0,255.0
1516,-17875.2,444.0
1518,-152525.0,334.0
1528,-237764.0,275.0
1534,-100192.0,477.0
1540,-333818.0,288.0
1548,-382243.0,244.0
1551,-210282.0,385.0
1552,-159160.0,367.0
1558,-1626.18,576.0
1569,-175283.0,469.0
1570,0.00929349,595.0
1571,-414917.0,189.0
1575,-332878.0,304.0
1583,-220892.0,366.0
1585,-245127.0,350.0
1606,-419968.0,265.0
1611,-463024.0,181.0
1613,-278278.0,299.0
1614,-217966.0,458.0
1623,-117.992,649.0
1627,-115091.0,462.0
1634,-209847.0,463.0
1637,-266827.0,411.0
1655,-191423.0,378.0
1660,-488691.0,191.0
1682,-137526.0,591.0
1687,-350824.0,360.0
1690,-284848.0,452.0
1694,-0.0299887,725.0
1711,-361674.0,282.0
1714,-46271.3,609.0
1723,-348793.0,445.0
1731,-37176.5,743.0
1734,-417418.0,258.0
1735,-450730.0,258.0
1744,-173804.0,543.0
1745,0.0266794,720.0
1763,0.0360474,813.0
1766,-329029.0,387.0
1768,-407625.0,324.0
1782,-333847.0,525.0
1782,-347948.0,389.0
1785,-48809.9,820.0
1786,-378711.0,433.0
1790,-460290.0,420.0
1796,-218612.0,567.0
1797,-290174.0,480.0
1811,-1445.15,833.0
1815,-524782.0,276.0
1823,-232821.0,537.0
1825,-370635.0,372.0
1835,-164234.0,768.0
1840,0.00445122,860.0
1856,-575125.0,324.0
1866,-18567.2,805.0
1866,-419.393,941.0
1874,-138799.0,675.0
1875,-116.385,921.0
1877,-302942.0,404.0
1879,-525722.0,310.0
1881,-616119.0,312.0
1886,-481822.0,393.0
1887,-273045.0,643.0
1888,-604080.0,245.0
1890,-490098.0,415.0
1892,-374495.0,552.0
1895,-560066.0,305.0
1918,-27.6575,936.0
1923,-598657.0,363.0
1926,-666216.0,309.0
1928,-527626.0,364.0
1929,-629861.0,342.0
1947,-227115.0,735.0
1955,-455452.0,552.0
1963,0.0193792,976.0
1965,-581699.0,319.0
1966,0.0249242,1034.0
1968,-316706.0,640.0
1986,0.0154094,1007.0
1986,-269959.0,694.0
1998,0.0157305,1040.0
2026,-641732.0,390.0
2032,-26987.0,1140.0
2035,-0.00553875,1080.0
2036,-512452.0,502.0
2049,-687317.0,353.0
2059,-169415.0,946.0
2072,-639434.0,451.0
2080,-644970.0,410.0
2091,-466132.0,649.0
2092,-520000.0,612.0
2096,0.0080906,1127.0
2096,-650043.0,480.0
2109,-709068.0,395.0
2113,0.026811,1223.0
2120,-731614.0,355.0
2123,-547981.0,490.0
2129,-558011.0,649.0
2133,-500.294,1276.0
2139,-748.871,1270.0
2141,-607861.0,492.0
2145,-648149.0,468.0
2146,-189.916,1244.0
2149,-632277.0,553.0
2168,-252981.0,862.0
2174,-754107.0,422.0
2185,-319.436,1343.0
2193,-218.543,1262.0
2199,-363068.0,819.0
2213,-622875.0,574.0
2214,-205698.0,1121.0
2223,-843866.0,436.0
2224,-458201.0,688.0
2225,-853363.0,451.0
2232,-1319.74,1393.0
2239,-802117.0,442.0
2244,-159390.0,1142.0
2252,-594467.0,684.0
2252,-519887.0,517.0
2254,-266552.0,828.0
2272,-643684.0,555.0
2285,0.0486989,1455.0
2293,-611624.0,813.0
2305,-342472.0,1098.0
2317,-958405.0,389.0
2319,-590553.0,667.0
2325,-893694.0,511.0
2326,-193843.0,1299.0
2337,-398814.0,973.0
2347,-734044.0,557.0
2375,-18446.6,1642.0
2386,-3156.95,1551.0
2397,-752607.0,672.0
2413,-1688.78,1616.0
2415,-894894.0,580.0
2428,-0.0521551,1600.0
2449,-685694.0,708.0
2529,-846817.0,661.0
2532,-0.0267471,1824.0
2538,-60164.3,1714.0
2547,-603647.0,884.0
2553,-913339.0,746.0
2563,-58264.2,1829.0
2567,-35224.1,1895.0
2572,-0.0455939,1840.0
2613,-829588.0,972.0
2613,-1132820.0,606.0
2613,-502698.0,1471.0
2632,-1009190.0,614.0
2642,-1169360.0,745.0
2646,-1288870.0,516.0
2648,-313727.0,1713.0
2670,-828918.0,1074.0
2694,-881426.0,1129.0
2704,-784597.0,1220.0
2716,-843569.0,1120.0
2717,-1138470.0,645.0
2726,-1292090.0,606.0
2733,-1031040.0,938.0
2734,-686953.0,1436.0
2736,-263535.0,1859.0
2738,-1033720.0,916.0
2743,-1277550.0,618.0
2749,-1104400.0,827.0
2776,-806797.0,1121.0
2784,-748127.0,921.0
2798,-1067390.0,1064.0
2822,-663553.0,1325.0
2852,-384768.0,1963.0
2890,-396404.0,2051.0
2913,-391886.0,2083.0
2929,-895993.0,1460.0
2931,-406556.0,1960.0
2935,-628866.0,1718.0
2937,-0.123364,2574.0
2953,-802546.0,1593.0
2975,-901302.0,1161.0
2992,-965900.0,1089.0
3004,-635907.0,1700.0
3018,-0.0292272,2798.0
3043,-441546.0,2508.0
3043,-892.653,2840.0
3063,-1533830.0,944.0
3082,-1215640.0,1357.0
3092,-1616290.0,779.0
3093,-848171.0,1949.0
3104,-1033260.0,1581.0
3115,-1468360.0,973.0
3120,0.0634448,3014.0
3129,-463873.0,2351.0
3154,-402705.0,2600.0
3180,-1032650.0,1506.0
3180,-957709.0,1919.0
3184,-352607.0,3084.0
3193,-91950.2,2930.0
3196,-1544340.0,1168.0
3218,-1889630.0,820.0
3234,-1580140.0,1180.0
3242,-954510.0,1739.0
3255,-1630.11,3450.0
3261,-1530240.0,1277.0
3271,-1762430.0,957.0
3282,-1721580.0,1167.0
3290,-1975320.0,874.0
3314,-1188670.0,1865.0
3326,-1531550.0,1271.0
3336,-861588.0,2193.0
3340,-951612.0,2172.0
3345,-1834130.0,998.0
3350,-1321800.0,1579.0
3353,-141700.0,3388.0
3354,-1774100.0,1158.0
3366,-2026960.0,885.0
3382,-0.0133938,3457.0
3394,-520263.0,2595.0
3402,-121733.0,3347.0
3408,0.014961,3548.0
3409,-547924.0,3014.0
3423,-1942960.0,1101.0
3424,-779296.0,2362.0
3427,-1306680.0,1970.0
3429,-1376580.0,1738.0
3444,-1776020.0,1467.0
3446,-66329.2,3863.0
3465,-2065610.0,1154.0
3471,-1676750.0,1606.0
3472,-448595.0,3378.0
3478,-1374300.0,2042.0
3495,-866689.0,2880.0
3504,-2010540.0,1146.0
3512,-2024840.0,1088.0
3519,-2297090.0,931.0
3538,-2118460.0,1089.0
3544,-2068400.0,1290.0
3561,-1784260.0,1355.0
3574,-2280190.0,1065.0
3610,0.0693412,4216.0
3610,-1652860.0,1697.0
3613,-1345410.0,2354.0
3619,-895533.0,2931.0
3639,-1158290.0,2616.0
3647,-2171690.0,1117.0
3651,-1647620.0,2053.0
3663,-936291.0,3013.0
3664,-1221480.0,2563.0
3680,-1380510.0,2315.0
3684,-896.671,4345.0
3700,-2461420.0,1093.0
3705,-1613540.0,2449.0
3712,-1569000.0,2077.0
3731,-2130580.0,1382.0
3748,-1172.38,4706.0
3763,-1951850.0,1797.0
3765,-2133460.0,1534.0
3815,-2580430.0,1214.0
3823,-686849.0,3482.0
3826,-2433420.0,1302.0
3831,-2295.98,4677.0
3833,-1144380.0,3239.0
3847,-1756640.0,2394.0
3858,-2309230.0,1860.0
3863,-2183170.0,1791.0
3889,-1748820.0,2293.0
3890,-759852.0,4490.0
3893,-2132100.0,1954.0
3896,-2314800.0,1390.0
3900,-1452980.0,2754.0
3906,-2368590.0,1840.0
3918,-891916.0,3888.0
3923,-2248200.0,1687.0
3950,-10451.7,5080.0
3953,-2102540.0,2178.0
3968,-2712140.0,1418.0
3973,-2536980.0,1700.0
3988,-2032290.0,2528.0
4001,-2396670.0,1810.0
4019,-1187400.0,3585.0
4031,-1919810.0,2779.0
4048,-2757920.0,1466.0
4053,-2560610.0,1576.0
4060,-592.536,5338.0
4089,-3046000.0,1309.0
4090,-2641710.0,1689.0
4093,-3033320.0,1356.0
4138,-2108200.0,2548.0
4150,-1967340.0,2968.0
4158,-718128.0,4804.0
4164,-2262260.0,2269.0
4170,-2935950.0,1772.0
4171,-2021150.0,2839.0
4174,-2228750.0,2251.0
4234,-2987980.0,2001.0
4238,-3024350.0,1639.0
4302,-3040010.0,2119.0
4305,0.0995511,6234.0
4308,-1289240.0,4829.0
4325,-2875860.0,2043.0
4346,-1958800.0,3502.0
4371,-2614470.0,2292.0
4413,-3184870.0,2037.0
4414,-406728.0,5914.0
4415,-3061820.0,1851.0
4461,-2509120.0,3181.0
4481,-3392860.0,2057.0
4493,-3682460.0,1559.0
4495,-3091120.0,2501.0
4527,-382228.0,6077.0
4549,-605286.0,7059.0
4564,-1970000.0,4764.0
4592,-919882.0,3840.0
4612,-2032490.0,4030.0
4642,-3072470.0,2846.0
4646,-3461480.0,2468.0
4670,-2213390.0,3505.0
4675,-1905680.0,4394.0
4707,-3535340.0,2330.0
4741,-1710710.0,5071.0
4782,-2729.87,8303.0
4797,-702.267,8294.0
4802,-1111480.0,5829.0
4803,-3555220.0,2937.0
4804,-2880190.0,3752.0
4812,-3385270.0,3529.0
4839,-2404280.0,4481.0
4869,-561734.0,7514.0
4884,-1814580.0,5746.0
4889,-2760670.0,4451.0
4901,-2670580.0,4268.0
4901,-3557390.0,3223.0
4932,-4240160.0,2420.0
4938,-2996720.0,3902.0
4944,-4027290.0,2996.0
4970,-4486340.0,2141.0
4975,-3450000.0,3442.0
4977,-4013040.0,2407.0
4987,-2673040.0,4455.0
5017,-2144.29,9040.0
5022,-4597490.0,2294.0
5023,-3138920.0,4517.0
5043,-3253160.0,4485.0
5112,-3122160.0,4292.0
5112,-3324750.0,4326.0
5117,-3821710.0,4277.0
5124,-4992560.0,2213.0
5139,-663972.0,8414.0
5148,-4523310.0,2996.0
5159,-4734840.0,2397.0
5162,-4418140.0,3088.0
5180,-4399330.0,3234.0
5204,-4404750.0,2946.0
5276,-4173870.0,3619.0
5326,-1363.28,9986.0
5349,-3515700.0,4502.0
5372,-1614.32,10253.0
5406,-5105100.0,2702.0
5435,-3486470.0,4897.0
5458,-10759.8,12315.0
5487,-4706480.0,3387.0
5521,-2768620.0,6729.0
5557,-5013510.0,3291.0
5582,-1060150.0,9356.0
5590,-3988700.0,4996.0
5604,-91601.2,11351.0
5606,-1816750.0,7745.0
5609,-4306460.0,4144.0
5660,-2809050.0,7789.0
5705,-4980470.0,3906.0
5734,-5019080.0,4148.0
5755,-148727.0,11854.0
5778,-3832250.0,6481.0
5782,0.0110354,11786.0
5841,-5315580.0,4074.0
5934,-1228630.0,11163.0
5985,-5240770.0,4858.0
6014,-2764530.0,6862.0
6031,-5696220.0,4093.0
6071,-5987070.0,4214.0
6083,-1953960.0,10196.0
6139,-4990360.0,5439.0
6162,-6580020.0,3700.0
6189,-3020810.0,8683.0
6229,-6615160.0,3875.0
6232,-6093550.0,4363.0
6246,-4266670.0,7708.0
6276,-5112500.0,5560.0
6355,-5237210.0,6886.0
6363,-5596030.0,6288.0
6416,-7405480.0,3697.0
6445,-7561520.0,3705.0
6459,-6452420.0,4949.0
6599,-7159750.0,4600.0
6615,-7964570.0,3780.0
6689,-5319.61,17084.0
6704,-7577710.0,4733.0
6708,-8100280.0,4219.0
6731,-1107690.0,15065.0
6741,-6479600.0,6396.0
6785,-921537.0,18605.0
6788,-5823370.0,7420.0
6803,-5916220.0,8043.0
6860,-4792630.0,9927.0
6865,-7702150.0,5474.0
6892,-0.296152,18723.0
6895,-6768900.0,6417.0
6914,-5362440.0,10118.0
6917,-8817770.0,3896.0
6970,-6831370.0,7433.0
7029,-5809660.0,9367.0
7044,-8802620.0,4575.0
7136,-6588680.0,8830.0
7141,-6363300.0,9067.0
7152,-1842000.0,16715.0
7158,-2594100.0,16053.0
7188,-9679470.0,4406.0
7200,-8329270.0,6849.0
7200,-8087120.0,6669.0
7215,-8648010.0,5862.0
7232,-9347450.0,4876.0
7255,-4718.72,21421.0
7370,-6588670.0,10636.0
7450,-9776820.0,5297.0
7517,-9301830.0,6960.0
7561,-8780060.0,7535.0
7607,-7620800.0,10094.0
7651,-7671920.0,10137.0
7677,-20240.3,24036.0
7764,-7662090.0,11662.0
7824,-9674860.0,8066.0
7852,-10329400.0,7459.0
7854,-10860900.0,6023.0
7871,-8556990.0,12064.0
7891,-11352600.0,6372.0
7952,-2110040.0,22074.0
7957,-1191210.0,22699.0
7982,-8206760.0,12163.0
8130,-74.5002,26751.0
8201,-11103000.0,8418.0
8340,-1189670.0,25985.0
8441,-12825400.0,7022.0
8480,-10768000.0,10073.0
8632,-9539560.0,12391.0
8697,-7261530.0,15249.0
8723,-13332500.0,8538.0
8731,-7473810.0,17884.0
8743,-10401500.0,12966.0
8886,-7186360.0,19971.0
9024,-6683960.0,18542.0
9066,-12200000.0,13212.0
9100,-9927190.0,16305.0
9162,-4076190.0,27556.0
9165,-14769700.0,8750.0
9209,-11869800.0,13901.0
9222,-7719880.0,22882.0
9280,-4357.94,36099.0
9306,-1857150.0,32576.0
9529,-15315300.0,10657.0
9542,-16869100.0,8149.0
9560,-15419400.0,11341.0
9628,-11454300.0,18508.0
9637,-14335000.0,11537.0
9680,-9239230.0,22837.0
9721,-16290700.0,10665.0
9745,-10687100.0,20870.0
9846,-11908000.0,15087.0
9847,-16322000.0,12476.0
9873,-1486830.0,38992.0
9908,-11334100.0,22613.0
9911,-12253700.0,20327.0
9918,-12650800.0,18678.0
9933,-1508630.0,38478.0
9960,-17252700.0,10654.0
9999,-14028400.0,17003.0
10080,-3886450.0,35817.0
10256,-4140080.0,37738.0
10318,-17054500.0,14227.0
10468,-15251000.0,18035.0
10692,-521683.0,50386.0
10770,-8076430.0,34657.0
10819,-5159330.0,41630.0
10837,-19600800.0,15187.0
10889,-14468700.0,26169.0
10926,-20006000.0,16200.0
10935,-21969100.0,12526.0
11001,-168346.0,52194.0
11045,-23402600.0,10456.0
11057,-13602700.0,30695.0
11118,-11999600.0,33246.0
11144,-17933600.0,23746.0
11223,-22396800.0,12634.0
11248,-14314600.0,28264.0
11296,-23979100.0,12466.0
11314,-20782700.0,19476.0
11532,-23725200.0,15472.0
11560,-24607800.0,12935.0
11615,-41942.7,59211.0
11732,-22006900.0,20736.0
11822,-21324700.0,21124.0
11846,-21588800.0,22568.0
12000,-18229200.0,29641.0
12026,-22526400.0,20626.0
12049,-14043000.0,37434.0
12139,-21039600.0,25131.0
12173,-26897100.0,14707.0
12238,-20808800.0,28708.0
12256,-24103700.0,23318.0
12283,-20903100.0,27787.0
12294,-1647020.0,64853.0
12312,-22955700.0,25816.0
12316,-23099700.0,25497.0
12437,-27478300.0,19066.0
12481,-19299800.0,35102.0
12510,-24206800.0,24787.0
12759,-15954200.0,43954.0
12781,-20308300.0,36643.0
12790,-21911500.0,35162.0
12865,-29503600.0,19303.0
12875,-256634.0,76601.0
12902,-23853500.0,31713.0
12938,-19764.0,76386.0
12989,-29926500.0,20196.0
13099,-16626000.0,47148.0
13111,-30053.9,81949.0
13232,-30836400.0,23600.0
13237,-25273000.0,28902.0
13278,-3045370.0,75148.0
13305,-21897600.0,39885.0
13400,-24684800.0,34677.0
13413,-17864.2,84389.0
13430,-16387000.0,52453.0
13500,-168418.0,96717.0
13728,-12050900.0,65015.0
13952,-30322700.0,35979.0
13955,-14312300.0,60417.0
14179,-24704200.0,47767.0
14236,-28158000.0,40287.0
14239,-18061700.0,61762.0
14332,-24308300.0,47511.0
14432,-32870300.0,45243.0
14463,-37464200.0,24941.0
14571,-38457400.0,22500.0
14572,-41805500.0,17904.0
14630,-21539000.0,59554.0
14662,-39066700.0,26625.0
14686,-12589700.0,74988.0
14737,-31990500.0,38559.0
14805,-36891600.0,31485.0
14877,-20536800.0,63145.0
14945,-9113880.0,88382.0
15336,-31715300.0,52699.0
15512,-75290.7,115515.0
15559,-23821900.0,71020.0
15913,-39529200.0,39815.0
16000,-33336000.0,61462.0
16208,-41147300.0,51372.0
16252,-33158900.0,61904.0
16306,-37283700.0,53503.0
16342,-31538000.0,64927.0
16629,-42350100.0,53125.0
16989,-47663000.0,42871.0
17036,-32793800.0,78289.0
17152,-51085200.0,49768.0
17293,-9389110.0,127832.0
17486,-50115300.0,51147.0
17532,-52558400.0,45233.0
17641,-55636200.0,41153.0
17713,-44773600.0,65417.0
17931,-10035700.0,141528.0
18061,-43669800.0,72289.0
18074,-26663000.0,109930.0
18102,-32671500.0,95232.0
18124,-58072000.0,44778.0
18130,-56641600.0,47252.0
18165,-44496200.0,64544.0
18264,-60993800.0,48272.0
18290,-65593400.0,32141.0
18354,-55135000.0,52991.0
18385,-36683700.0,96879.0
18472,-58488800.0,48664.0
18599,-398663.0,177607.0
18778,-48035500.0,75756.0
18856,-57818700.0,62931.0
18950,-52854700.0,75699.0
19017,-63428900.0,53906.0
19068,-64801200.0,46076.0
19203,-64182900.0,55367.0
19288,-54954600.0,73557.0
19413,-57660000.0,88457.0
19431,-61413200.0,64526.0
19703,-68507600.0,55229.0
19807,-51130400.0,90022.0
19814,-26499100.0,146763.0
19827,-71347900.0,40836.0
20008,-59203800.0,75299.0
20154,-72731100.0,47836.0
20390,-17410000.0,173122.0
20398,-62165600.0,114831.0
20441,-73204300.0,56789.0
20448,-65321200.0,77402.0
20566,-76721400.0,52788.0
20668,-76922800.0,53719.0
20755,-80448600.0,50630.0
20775,-75636400.0,66281.0
20882,-65523100.0,86415.0
21378,-42340200.0,153120.0
21400,-66963800.0,94324.0
21481,-66331000.0,104652.0
21609,-50277800.0,132214.0
21706,-74964400.0,87904.0
21865,-85403000.0,64474.0
21871,-73721700.0,105336.0
21926,-70446500.0,105915.0
22103,-73000700.0,102668.0
22604,-83715400.0,90829.0
22765,-96464200.0,62332.0
22798,-88929300.0,77747.0
22841,-84734100.0,95191.0
23153,-57005600.0,170135.0
23387,-89206600.0,105433.0
23568,-36495600.0,218391.0
23613,-93835600.0,100606.0
23686,-100495000.0,81467.0
23745,-104192000.0,72287.0
23876,-105871000.0,67086.0
24144,-74561300.0,152507.0
24346,-104392000.0,89220.0
24575,-20467500.0,289987.0
24690,-82207800.0,145430.0
24879,-105775000.0,127607.0
26078,-124332000.0,96008.0
26266,-123149000.0,105523.0
26720,-113788000.0,151489.0
27164,-96790800.0,204384.0
27336,-128338000.0,125414.0
29082,-126416000.0,203969.0
29740,-159423000.0,155807.0
29969,-124726000.0,269428.0
30817,-165728000.0,182366.0
32780,-189093000.0,220850.0
33062,-1415170.0,757636.0
37774,-230369000.0,375980.0
38184,-272100000.0,275889.0
40375,-301616000.0,311141.0
40950,-314551000.0,306272.0
41369,-282856000.0,421584.0
42989,-304638000.0,485107.0


==> figures/log_files/dense_gaec_adj_matrix_mean.csv <==
-41147300.0,-14314600.0,-5240770.0,9367.0,24941.0,63145.0


==> figures/log_files/dense_gaec_faiss.csv <==
3400.1938650306747,-6342572.078481332,84113.26625766871
16,-4.42612e-06,0.0
16,-3.2873e-06,0.0
17,-5.54959e-06,0.0
17,-8.67345e-07,0.0
18,5.31673e-06,0.0
18,-5.87996e-06,0.0
18,1.79546e-06,0.0
18,-2.51624e-06,0.0
18,9.69086e-07,0.0
18,-1.03151e-05,0.0
19,5.97743e-07,0.0
19,2.20185e-06,0.0
19,1.96958e-07,0.0
19,-8.38663e-07,0.0
20,-5.9068e-06,0.0
20,-7.69188e-06,0.0
20,-1.4512e-05,0.0
21,1.04544e-05,0.0
21,-2.43658e-05,0.0
22,-1.4609e-05,0.0
22,-8.15111e-06,0.0
22,-1.28222e-05,0.0
23,1.77304e-05,0.0
23,5.38609e-06,0.0
23,1.21718e-05,0.0
23,1.55932e-05,0.0
24,4.64962e-06,0.0
24,1.59078e-05,0.0
24,6.21278e-06,0.0
25,-2.42409e-05,0.0
25,4.64747e-06,0.0
26,1.22371e-05,0.0
26,7.64726e-06,0.0
26,1.05043e-05,0.0
26,2.27002e-05,0.0
27,-1.20312e-05,0.0
27,2.26598e-05,0.0
28,-5.09213e-06,0.0
28,-5.82363e-06,0.0
29,2.57446e-05,0.0
29,-8.23095e-06,0.0
30,1.11899e-06,0.0
32,3.65814e-06,0.0
32,-2.12316e-06,0.0
32,1.49074e-05,0.0
32,-4.07092e-06,0.0
33,-2.18499e-06,0.0
33,3.54411e-05,0.0
33,2.59907e-05,0.0
34,1.36483e-05,0.0
34,4.37389e-05,1.0
34,-1.55681e-05,0.0
34,1.14102e-05,0.0
34,-83.6723,0.0
34,3.53486e-05,0.0
34,2.86837e-06,0.0
34,2.48507e-05,0.0
34,-2.4788e-06,0.0
34,3.02809e-05,0.0
35,4.45638e-05,0.0
35,1.03933e-06,0.0
36,-31.6935,0.0
36,-8.64765e-07,0.0
37,4.3661e-05,0.0
37,4.02944e-05,0.0
37,2.62128e-05,0.0
37,4.52694e-05,0.0
37,4.16868e-05,0.0
37,1.57673e-06,0.0
37,4.18728e-05,0.0
37,2.30236e-05,0.0
38,7.46216e-05,0.0
38,4.33707e-05,0.0
38,6.39248e-05,0.0
38,1.00039e-05,0.0
39,-7.77371e-06,0.0
39,5.73347e-05,0.0
39,8.22333e-05,0.0
39,7.4927e-05,0.0
39,1.75547e-05,0.0
40,3.98918e-05,0.0
41,5.71662e-05,0.0
42,5.61179e-05,0.0
42,-1.57764e-05,0.0
42,2.74598e-05,0.0
42,-3.86164e-06,0.0
42,-1.58726e-06,0.0
42,-1.16918e-05,0.0
43,4.65795e-05,0.0
43,4.50654e-05,0.0
44,-189.257,0.0
45,1.09953e-05,0.0
45,4.57117e-05,1.0
46,7.92648e-05,0.0
46,3.0887e-05,0.0
46,0.000102853,0.0
46,4.26578e-05,0.0
46,9.82968e-05,1.0
47,1.8455e-05,0.0
48,1.09847e-05,0.0
48,9.01856e-05,0.0
48,6.16236e-05,0.0
48,4.80075e-05,0.0
48,-194.756,0.0
49,1.50671e-05,0.0
49,9.36606e-05,0.0
49,2.55051e-05,0.0
50,6.55828e-05,0.0
50,-345.552,0.0
52,0.000152076,0.0
52,4.93043e-05,1.0
53,0.000128942,0.0
53,8.54229e-05,0.0
53,0.000110842,0.0
54,6.47278e-05,0.0
54,3.02023e-05,0.0
55,0.000131372,0.0
55,7.83612e-05,0.0
55,0.000122843,0.0
55,0.000121664,0.0
55,0.000142647,0.0
56,-243.029,0.0
56,0.00012723,0.0
56,0.000139393,1.0
56,0.000138901,0.0
57,-311.885,1.0
58,6.04655e-05,1.0
58,-343.161,0.0
58,0.000119009,1.0
58,2.91612e-05,0.0
59,3.7898e-06,1.0
59,6.87987e-05,1.0
59,-382.382,0.0
59,0.000107556,1.0
60,9.79451e-05,1.0
60,-424.629,0.0
61,7.81484e-05,1.0
61,0.000151094,1.0
62,9.68049e-05,1.0
62,8.57295e-05,1.0
62,1.83106e-05,0.0
63,1.86126e-05,1.0
63,-2.30331e-05,0.0
63,1.46713e-06,1.0
64,1.6029e-05,1.0
64,0.000169825,1.0
64,4.0688e-05,1.0
64,-6.70764e-06,1.0
65,0.000198545,1.0
65,6.66144e-05,1.0
65,4.83894e-05,1.0
65,-355.218,1.0
65,-222.514,1.0
66,6.9176e-05,1.0
66,5.84971e-05,1.0
67,-302.406,0.0
67,8.28847e-05,1.0
67,6.96916e-05,1.0
68,1.31414e-05,1.0
68,-355.965,1.0
68,6.0796e-05,1.0
68,3.78269e-05,1.0
69,-0.000100534,1.0
69,-506.233,1.0
69,-1.93398e-05,2.0
69,-9.28346e-07,1.0
70,5.36231e-06,1.0
70,-2.2008e-05,1.0
71,-4.02512e-05,1.0
71,6.94406e-05,1.0
72,-357.523,1.0
72,-376.993,1.0
72,-6.19263e-05,1.0
72,-61.0928,1.0
72,0.000114408,0.0
72,4.7194e-05,1.0
73,-405.708,1.0
73,3.54351e-05,1.0
74,4.44013e-05,1.0
74,-419.36,1.0
74,-2.81919e-05,1.0
76,-6.16256e-05,1.0
76,-539.985,1.0
76,-0.000100897,1.0
77,-0.000180633,1.0
77,-3.69889e-05,1.0
77,-3.92136e-05,1.0
78,-0.000134521,1.0
79,-586.078,1.0
80,-7.04196e-05,1.0
80,-470.696,1.0
81,-943.94,1.0
82,-639.066,1.0
82,-0.000322986,1.0
82,-0.000236713,2.0
83,-258.82,1.0
85,-0.000347464,1.0
85,-0.000308732,1.0
86,-0.000292776,2.0
86,-0.000506026,1.0
87,-0.000373908,1.0
88,-646.621,1.0
88,-648.846,1.0
88,-0.000351421,1.0
89,-0.000712094,1.0
90,-0.000442969,1.0
91,-1.09004,1.0
92,-0.000627944,1.0
92,-0.000378885,1.0
93,-0.000848186,1.0
93,-0.000518269,1.0
94,-0.000824376,1.0
94,-412.03,2.0
95,-806.539,2.0
97,-0.000727074,2.0
97,-577.189,2.0
97,-0.000623688,1.0
98,-0.000787068,2.0
98,-593.49,1.0
99,-1174.18,1.0
99,-0.00100675,2.0
99,-0.00094445,2.0
100,-575.69,1.0
101,-592.465,2.0
101,-703.415,2.0
102,-454.75,1.0
102,-1387.21,1.0
103,-991.294,1.0
103,-473.765,2.0
104,-0.00117681,2.0
104,-1322.89,2.0
104,-485.851,2.0
105,-803.317,2.0
105,-671.097,2.0
105,-0.00120122,3.0
105,-0.000890413,2.0
105,-0.00114511,2.0
107,-0.00141847,2.0
108,-966.893,2.0
108,-0.00119838,2.0
109,-992.378,1.0
109,-1218.74,2.0
110,-0.00146771,2.0
111,-0.00156106,2.0
111,-1231.28,2.0
112,-0.00151114,2.0
112,-0.00132319,2.0
112,-626.096,3.0
112,-1201.29,2.0
113,-0.00113544,2.0
113,-0.00144462,3.0
114,-0.00189043,2.0
114,-0.00153878,2.0
114,-0.0018068,2.0
115,-1697.55,2.0
116,-0.00197937,2.0
117,-1068.25,2.0
118,-0.00169249,2.0
118,-0.00153025,2.0
119,-677.535,2.0
119,-0.00187112,3.0
120,-0.002104,2.0
121,-0.00218898,2.0
122,-0.00235727,2.0
125,-0.00186763,3.0
126,-0.00262928,3.0
127,-0.00251798,3.0
127,-1102.84,2.0
130,-2006.43,2.0
131,-0.00290906,3.0
132,-0.0021779,3.0
133,-0.0026523,4.0
136,-0.00340549,4.0
137,-0.0030404,3.0
137,-0.00302917,4.0
138,-436.768,3.0
138,-0.003127,3.0
138,-1667.77,2.0
139,-2499.42,3.0
141,-0.00359344,3.0
141,-0.00342973,4.0
142,-0.00345315,3.0
142,-0.00318958,4.0
144,-2306.64,3.0
144,-0.00460505,4.0
144,-1657.11,3.0
147,-496.6,4.0
148,-0.00380871,4.0
148,-0.004049,5.0
149,-0.00475686,3.0
151,-1638.16,3.0
151,-2200.24,3.0
152,-0.00395088,4.0
152,-0.00371208,5.0
152,-1518.51,3.0
154,-3280.33,3.0
154,-0.00521711,5.0
156,-2458.76,3.0
156,-2390.67,3.0
158,-1013.75,4.0
159,-0.0056895,4.0
159,-1038.83,4.0
159,-2299.61,5.0
160,-0.00536245,5.0
160,-0.00491566,5.0
161,-0.00560913,5.0
162,-0.00531033,4.0
162,-0.00579777,4.0
165,-0.00620393,5.0
166,-0.00643702,4.0
166,-0.00628779,4.0
167,-0.00663822,5.0
168,-0.00649282,4.0
169,-0.00574019,5.0
169,-0.00642746,5.0
170,-2433.91,4.0
170,-2065.73,4.0
170,-0.00677237,6.0
171,-2203.53,4.0
171,-0.00632018,5.0
175,-0.00695773,5.0
175,-2684.86,5.0
176,-0.0073426,6.0
177,-2498.49,6.0
178,-0.00764181,5.0
179,-1223.28,6.0
182,-4245.84,4.0
182,-4.8049,5.0
182,-0.00832849,8.0
183,-2922.32,4.0
183,-0.00835597,3.0
187,-0.00832167,6.0
188,-0.00913239,6.0
188,-0.00910874,8.0
190,-3032.34,6.0
191,-4813.62,4.0
191,-0.00956544,5.0
192,-0.00869503,6.0
192,-4465.77,4.0
194,-0.00921314,6.0
195,-1437.63,6.0
195,-4445.34,5.0
197,-2720.75,7.0
198,-2833.18,5.0
198,-0.0101615,6.0
199,-0.0105865,7.0
200,-0.0110492,9.0
200,-0.0112307,8.0
202,-5199.51,6.0
203,-4930.51,6.0
203,-5503.17,5.0
205,-1013.49,6.0
207,-0.0115963,7.0
207,-0.0106055,8.0
207,-0.011093,10.0
207,-4444.76,6.0
209,-0.0107187,9.0
210,-0.0124213,8.0
211,-0.0126733,6.0
211,-4688.92,6.0
211,-5544.46,7.0
212,-0.0126485,8.0
214,-0.0105915,10.0
217,-0.0117323,7.0
217,-2775.74,7.0
217,-5155.17,6.0
218,-0.0125462,9.0
218,-0.0134134,9.0
219,-3427.62,6.0
221,-2192.86,7.0
222,-0.0126201,7.0
223,-4478.41,9.0
224,-0.011855,12.0
224,-0.0122816,8.0
226,-0.0129364,10.0
226,-0.0128712,10.0
227,-1355.5,7.0
228,-6458.02,8.0
230,-0.0138222,9.0
231,-5148.21,10.0
231,-0.0126526,8.0
233,-3618.29,8.0
234,-0.0126494,10.0
234,-4137.77,9.0
238,-0.0143117,10.0
238,-5473.64,11.0
239,-5075.42,9.0
239,-0.0137354,11.0
239,-0.0125532,10.0
239,-0.0130043,13.0
240,-0.0163894,9.0
240,-0.0134177,9.0
241,-0.0143798,8.0
243,-7047.88,9.0
243,-2915.91,10.0
245,-0.077763,8.0
245,-6273.68,10.0
245,-8254.75,7.0
246,-4131.38,10.0
248,-0.0129477,9.0
248,-0.0139809,9.0
251,-0.0142818,11.0
252,-5504.29,8.0
252,-0.0136457,12.0
253,-7353.04,11.0
255,-0.0144428,13.0
257,-6339.22,9.0
257,-0.0132567,10.0
264,-0.0114712,11.0
264,-7474.72,10.0
265,-6111.56,11.0
266,-9558.18,10.0
267,-0.0139415,13.0
267,-3393.97,11.0
267,-6150.39,10.0
268,-9225.66,9.0
270,-0.011178,10.0
273,-5374.23,14.0
273,-0.0113923,15.0
274,-0.00972047,15.0
275,-0.0126345,14.0
275,-4085.53,10.0
275,-10525.9,9.0
276,-7450.02,13.0
276,-8558.81,12.0
276,-8872.75,9.0
277,-0.0101231,14.0
278,-0.0119162,14.0
278,-0.0119379,11.0
278,-0.013307,14.0
279,-8101.63,13.0
282,-9738.05,10.0
282,-0.0117172,15.0
283,-0.00929347,13.0
283,-0.0122091,12.0
283,-9098.21,11.0
284,-9734.13,11.0
286,-0.0108782,14.0
287,-0.00859802,18.0
289,-11830.7,11.0
290,-3548.33,16.0
292,-2501.02,12.0
293,-0.0114645,15.0
294,-0.0065601,19.0
294,-8953.61,9.0
296,-8949.26,14.0
296,-0.00881727,12.0
297,-5263.93,17.0
297,-6966.9,13.0
297,-9137.37,11.0
298,-0.00762489,16.0
298,-0.00800346,16.0
299,-10307.3,11.0
300,-5826.12,13.0
301,-0.00557712,13.0
306,-0.00472905,15.0
306,-0.00401329,14.0
307,-6789.42,13.0
309,-13463.3,11.0
310,-12371.6,13.0
310,-13933.6,9.0
311,-10845.4,12.0
313,-0.00433878,17.0
313,-0.00523131,17.0
313,-5702.75,15.0
315,-0.00266473,15.0
316,-0.00281926,19.0
318,-8807.65,13.0
319,-0.00467739,20.0
319,-10773.1,14.0
320,-0.00309022,19.0
320,-0.00338726,16.0
321,-0.00341051,14.0
321,-0.000560678,18.0
321,-5959.86,13.0
323,0.00102878,22.0
325,3.64731e-05,17.0
326,-4175.02,18.0
326,-16370.7,13.0
327,-6974.53,18.0
329,0.00302034,17.0
329,-9506.92,17.0
331,-0.00254406,31.0
332,-11891.9,14.0
336,0.00430911,22.0
336,0.00133436,21.0
336,-8525.86,17.0
337,-12915.4,14.0
337,0.00658529,25.0
340,-6934.44,21.0
340,-9977.75,14.0
340,0.00658807,21.0
342,-15892.3,14.0
343,0.0100652,22.0
344,-14696.9,15.0
344,-1255.96,14.0
344,-6177.33,17.0
344,0.00573324,23.0
344,0.00553503,17.0
346,-6000.94,17.0
346,-12581.9,17.0
348,-52.6554,25.0
349,-13610.5,14.0
350,-11805.2,21.0
353,-5398.49,23.0
354,-12956.4,16.0
355,0.0118399,24.0
355,-11992.7,13.0
357,-14106.6,15.0
358,0.0131654,21.0
358,0.0119347,20.0
360,-7195.77,19.0
361,-11342.8,18.0
361,-11952.9,19.0
361,0.016388,22.0
364,-16214.9,17.0
365,-328.349,24.0
368,-19927.8,15.0
370,-8012.32,26.0
371,-14056.2,19.0
373,-18020.0,14.0
374,-12461.7,23.0
374,-9645.49,20.0
375,-16102.6,16.0
376,-22983.4,13.0
378,-12299.1,18.0
380,0.0233347,24.0
381,0.0204923,29.0
383,-10507.9,22.0
384,-18103.6,18.0
385,0.0226547,20.0
386,-10261.6,25.0
387,-15577.9,20.0
388,-41.1491,20.0
388,0.0253493,31.0
390,-15964.1,18.0
390,-9734.46,24.0
390,-0.671932,19.0
390,0.025682,33.0
393,-4057.04,26.0
393,-13780.5,20.0
393,0.0300744,28.0
394,0.0242777,29.0
401,0.029518,25.0
405,0.0420251,34.0
405,-10115.8,25.0
405,-6005.57,24.0
406,-22363.0,18.0
407,0.0327777,29.0
409,-18667.6,21.0
409,-8353.36,36.0
413,-19671.7,24.0
416,0.0415266,33.0
416,-4333.61,35.0
417,0.0437145,29.0
420,-13575.8,28.0
423,-15324.5,24.0
423,-25620.0,21.0
425,-16041.2,25.0
427,-16074.0,27.0
429,-17802.9,27.0
429,-25649.4,28.0
431,-5577.01,30.0
432,-28532.6,17.0
433,-15122.3,27.0
433,0.0510148,41.0
433,-9735.83,32.0
433,-31214.0,19.0
434,0.0509666,39.0
435,0.0489656,33.0
439,-9524.61,32.0
442,-17801.7,33.0
442,-24592.8,29.0
443,0.0479605,38.0
443,0.0550639,30.0
444,-21135.4,32.0
446,-13124.1,26.0
448,-23616.5,23.0
450,-29925.9,22.0
450,-22423.0,33.0
454,0.0547789,43.0
456,-22235.9,31.0
457,-15534.8,37.0
457,-22746.3,32.0
457,-26483.4,23.0
458,-25744.2,28.0
458,-9019.04,38.0
458,-16437.6,29.0
461,0.0463498,31.0
463,-20663.7,19.0
464,0.0639527,44.0
466,-23988.4,31.0
467,0.0663628,39.0
469,0.0680687,46.0
470,0.0649907,35.0
472,-26217.6,24.0
476,-84.8997,39.0
480,0.0677966,34.0
480,0.0658403,43.0
483,0.059159,44.0
490,0.0702822,41.0
497,0.0727357,44.0
497,-29318.1,32.0
497,-33254.6,34.0
498,-24141.7,37.0
502,0.0696725,39.0
506,-13.0903,54.0
507,-12900.7,40.0
509,-40454.2,30.0
510,0.0758142,55.0
511,-25721.3,38.0
511,-35854.3,31.0
513,-31338.4,39.0
521,0.0683558,52.0
522,0.0653696,54.0
524,-39377.2,33.0
525,0.0806036,51.0
525,-19668.2,46.0
527,-11226.2,36.0
530,-31868.8,40.0
531,0.0660453,47.0
533,-25735.7,38.0
535,-35354.2,32.0
535,-40420.2,39.0
545,-8264.19,61.0
545,0.0585178,58.0
547,-39350.9,41.0
547,0.0655041,50.0
548,0.0662806,51.0
549,0.0545703,64.0
553,-5496.02,53.0
555,-40940.9,40.0
557,-30332.0,50.0
557,-5907.57,55.0
561,0.0524999,71.0
561,-22031.0,66.0
562,-9606.48,65.0
565,0.0702156,64.0
567,-20309.4,62.0
567,-36218.7,50.0
568,0.0732638,57.0
570,-29820.9,57.0
576,-37893.6,42.0
577,0.0585022,71.0
578,0.068818,72.0
580,0.0544223,65.0
581,0.0478748,68.0
585,-39778.8,47.0
585,-22903.3,59.0
589,-39708.2,40.0
591,-16912.2,52.0
593,-14373.1,66.0
600,-30909.6,62.0
602,-21870.8,74.0
602,0.0505176,76.0
604,-14892.0,65.0
604,0.043624,48.0
605,0.0568521,90.0
608,0.0504544,64.0
609,-23130.7,55.0
609,-53524.2,55.0
610,0.050107,69.0
612,-48896.8,44.0
614,0.0422164,79.0
615,0.0286993,70.0
616,-9640.68,73.0
617,-21022.0,70.0
620,-26372.0,59.0
621,-61579.4,39.0
624,-55899.3,41.0
630,-54509.7,55.0
635,-20806.9,69.0
639,0.0299901,102.0
640,-26860.1,67.0
640,-23018.6,68.0
641,-48845.7,56.0
649,-46132.2,59.0
650,-32906.1,69.0
651,-38784.6,73.0
659,-54741.1,55.0
660,-67692.8,53.0
664,-43284.6,72.0
665,-11556.8,98.0
666,-36391.8,72.0
667,-65226.7,59.0
668,-0.00304559,96.0
669,0.003711,115.0
670,-0.034567,100.0
671,-72038.4,58.0
677,-25680.5,73.0
678,-0.0285197,107.0
679,-9849.57,115.0
683,-37223.3,71.0
684,-60403.0,54.0
686,-49987.6,54.0
686,-71361.8,43.0
686,-40588.4,82.0
689,-65017.2,51.0
689,-62348.2,53.0
689,-38260.1,76.0
690,-69407.8,68.0
690,-64686.7,59.0
691,-67221.8,62.0
694,-52006.0,62.0
694,-47476.7,67.0
695,-34647.1,79.0
696,-74862.1,59.0
697,-61444.7,57.0
699,-0.0217587,83.0
702,-0.0562944,106.0
703,-63342.6,66.0
705,-45299.6,58.0
705,-70938.4,63.0
707,-57511.2,64.0
708,-80.4788,124.0
709,-67694.6,55.0
709,-71192.9,70.0
711,-59910.0,88.0
712,-68537.9,67.0
717,-83819.4,42.0
717,-17625.7,106.0
719,-27153.3,83.0
720,-81444.7,49.0
725,-0.0625662,77.0
732,-25939.5,138.0
734,-38441.2,69.0
735,-37009.0,82.0
739,-23359.5,126.0
739,-18972.3,110.0
739,-0.0665578,108.0
740,-48841.9,102.0
742,-66210.7,90.0
742,-77127.7,75.0
745,-14872.7,122.0
753,-43162.6,117.0
756,-55099.5,93.0
756,-66375.1,89.0
760,-80938.0,93.0
762,-0.143504,140.0
766,-80867.5,64.0
768,-77483.7,82.0
768,-26983.5,88.0
773,-79789.6,82.0
776,-46216.5,97.0
778,-72472.0,74.0
780,-90667.1,78.0
783,-58753.8,90.0
796,-89000.1,106.0
798,-0.191498,132.0
799,-55946.8,81.0
800,-5.04032,137.0
803,-43639.3,83.0
803,-0.204274,119.0
806,-62284.0,102.0
808,-69402.0,90.0
809,-94693.8,85.0
809,-54264.6,129.0
810,-41607.4,137.0
811,-98687.2,90.0
811,-10922.3,137.0
811,-73745.5,113.0
812,-87159.1,89.0
812,-37.7102,146.0
816,-73173.1,83.0
816,-56082.3,103.0
817,-49571.6,109.0
818,-71714.9,97.0
822,-0.205412,176.0
824,-85157.2,71.0
827,-23163.1,137.0
827,-0.234666,187.0
832,-0.228633,135.0
832,-104207.0,74.0
833,-44116.9,114.0
837,-114019.0,76.0
839,-83072.7,106.0
847,-105840.0,72.0
849,-83888.1,122.0
851,-66715.5,126.0
851,-99931.4,69.0
854,-79648.7,94.0
863,-0.285169,173.0
863,-77826.3,88.0
863,-84683.9,96.0
866,-123998.0,84.0
867,-87979.8,93.0
877,-107653.0,103.0
877,-0.351937,199.0
884,-87749.6,110.0
884,-60806.0,138.0
890,-0.349861,265.0
893,-57810.0,167.0
895,-0.362014,176.0
895,-0.372804,198.0
895,-93800.0,119.0
896,-93999.6,118.0
898,-388.579,152.0
900,-111636.0,86.0
903,-0.399698,186.0
906,-92859.4,158.0
907,-80176.1,159.0
907,-102173.0,131.0
912,-70643.2,144.0
914,-123377.0,112.0
917,-105439.0,118.0
918,-27888.8,165.0
921,-98245.3,139.0
921,-96809.9,113.0
924,-0.418522,137.0
924,-0.428624,177.0
926,-0.428995,156.0
926,-0.420866,243.0
929,-126979.0,76.0
944,-90281.7,134.0
945,-44979.1,181.0
946,-61428.0,139.0
949,-32189.8,182.0
956,-117761.0,112.0
969,-154955.0,103.0
969,-137911.0,122.0
973,-80177.3,152.0
980,-0.562099,236.0
984,-0.569265,163.0
991,-27637.7,199.0
997,-9053.6,312.0
1002,-0.620628,249.0
1003,-39485.6,248.0
1003,-119724.0,182.0
1005,-93780.3,148.0
1007,-78748.4,254.0
1008,-38163.4,212.0
1009,-115927.0,161.0
1009,-99163.7,185.0
1014,-72642.1,174.0
1015,-134185.0,155.0
1018,-120449.0,129.0
1022,-135621.0,164.0
1033,-108244.0,214.0
1038,-267.475,156.0
1042,-61688.7,227.0
1043,-134860.0,192.0
1045,-165044.0,121.0
1048,-0.790795,152.0
1049,-113423.0,165.0
1055,-164557.0,153.0
1057,-119726.0,171.0
1064,-0.835276,252.0
1067,-137454.0,167.0
1075,-37534.8,187.0
1077,-0.913126,285.0
1078,-154752.0,151.0
1082,-116854.0,177.0
1082,-84084.1,196.0
1086,-173335.0,164.0
1086,-200638.0,115.0
1093,-111238.0,288.0
1102,-205629.0,134.0
1104,-193419.0,134.0
1105,-59833.2,308.0
1106,-155299.0,223.0
1109,-87290.8,312.0
1111,-91641.4,205.0
1119,-206474.0,91.0
1120,-199538.0,121.0
1120,-0.991434,364.0
1126,-173609.0,156.0
1126,-153682.0,182.0
1126,-137602.0,250.0
1126,-125756.0,216.0
1129,-1.04448,334.0
1130,-166159.0,265.0
1134,-1.02971,388.0
1137,-139132.0,240.0
1141,-155853.0,158.0
1147,-205781.0,146.0
1148,-1.14645,333.0
1153,-145213.0,233.0
1158,-127582.0,188.0
1159,-1.16359,321.0
1164,-48367.8,255.0
1166,-72.3014,286.0
1166,-211633.0,161.0
1167,-1.15248,321.0
1170,-115889.0,279.0
1174,-52111.3,385.0
1176,-166510.0,188.0
1178,-206270.0,208.0
1181,-130970.0,314.0
1183,-165012.0,192.0
1184,-6.82782,362.0
1188,-209324.0,169.0
1190,-59363.2,281.0
1192,-133765.0,241.0
1195,-1.26283,381.0
1195,-166440.0,191.0
1196,-156735.0,200.0
1200,-140727.0,232.0
1211,-221327.0,205.0
1211,-113416.0,245.0
1212,-164375.0,194.0
1217,-156398.0,272.0
1217,-192344.0,196.0
1219,-217780.0,255.0
1220,-178491.0,248.0
1222,-1.35906,541.0
1227,-217506.0,219.0
1231,-1.52437,485.0
1236,-21451.7,330.0
1243,-209425.0,261.0
1245,-552.833,407.0
1245,-175221.0,230.0
1246,-186450.0,283.0
1252,-209750.0,306.0
1256,-233811.0,208.0
1264,-187494.0,279.0
1267,-1.60451,460.0
1269,-69722.1,302.0
1269,-268665.0,205.0
1270,-230418.0,217.0
1271,-208945.0,203.0
1274,-190874.0,267.0
1286,-112445.0,517.0
1300,-265294.0,267.0
1300,-218908.0,269.0
1303,-165934.0,265.0
1310,-189685.0,279.0
1314,-1.83363,648.0
1323,-137321.0,370.0
1325,-263262.0,318.0
1327,-238154.0,294.0
1332,-276297.0,233.0
1332,-1.94317,455.0
1333,-37799.0,572.0
1336,-252057.0,360.0
1340,-145305.0,341.0
1344,-242404.0,241.0
1347,-1.94494,397.0
1353,-53208.8,228.0
1353,-289382.0,342.0
1356,-201140.0,334.0
1356,-236833.0,252.0
1356,-182401.0,391.0
1356,-331795.0,170.0
1358,-2.01553,485.0
1364,-278296.0,243.0
1368,-44847.4,612.0
1377,-250458.0,313.0
1377,-253268.0,329.0
1377,-224225.0,302.0
1382,-214046.0,278.0
1387,-294074.0,265.0
1389,-188528.0,292.0
1398,-225303.0,345.0
1399,-1247.05,641.0
1400,-176.214,773.0
1402,-52996.0,476.0
1403,-2.40583,516.0
1407,-165120.0,411.0
1407,-176090.0,373.0
1423,-123247.0,489.0
1427,-350576.0,260.0
1428,-51409.6,408.0
1429,-317043.0,224.0
1432,-259806.0,332.0
1435,-177686.0,428.0
1437,-190495.0,287.0
1442,-2.50975,882.0
1449,-206762.0,396.0
1453,-141.446,688.0
1462,-178548.0,589.0
1464,-297803.0,251.0
1473,-338242.0,313.0
1482,-216489.0,519.0
1486,-291823.0,439.0
1494,-299518.0,319.0
1498,-253283.0,422.0
1498,-275610.0,380.0
1499,-367540.0,226.0
1501,-662.201,658.0
1503,-237391.0,497.0
1503,-166687.0,450.0
1504,-321880.0,356.0
1514,-329018.0,313.0
1515,-221234.0,372.0
1515,-342607.0,408.0
1516,-17877.3,871.0
1518,-152526.0,488.0
1528,-237764.0,437.0
1534,-100194.0,569.0
1540,-333818.0,369.0
1548,-382243.0,316.0
1551,-210283.0,548.0
1552,-159161.0,762.0
1558,-1629.21,677.0
1569,-175284.0,567.0
1570,-3.18618,967.0
1571,-414918.0,240.0
1575,-332878.0,446.0
1583,-220893.0,529.0
1585,-245128.0,522.0
1606,-419968.0,344.0
1611,-463024.0,259.0
1613,-278278.0,595.0
1614,-217967.0,858.0
1623,-121.537,727.0
1627,-115093.0,755.0
1634,-209849.0,681.0
1637,-266828.0,611.0
1655,-191424.0,496.0
1660,-488691.0,198.0
1682,-137528.0,700.0
1687,-350824.0,534.0
1690,-284849.0,744.0
1694,-4.0891,917.0
1711,-361674.0,494.0
1714,-46274.5,974.0
1723,-348794.0,500.0
1731,-37180.4,1025.0
1734,-417418.0,425.0
1735,-450730.0,482.0
1744,-173806.0,659.0
1745,-4.45096,1178.0
1763,-4.42079,984.0
1766,-329029.0,492.0
1768,-407626.0,586.0
1782,-333848.0,635.0
1782,-347948.0,628.0
1785,-48814.1,1402.0
1786,-378712.0,767.0
1790,-460291.0,775.0
1796,-218614.0,796.0
1797,-290175.0,809.0
1811,-1449.81,1206.0
1815,-524783.0,507.0
1823,-232823.0,887.0
1825,-370636.0,814.0
1835,-164238.0,1116.0
1840,-4.88448,1323.0
1856,-575125.0,391.0
1866,-18572.1,1264.0
1866,-424.374,1761.0
1874,-138802.0,1156.0
1875,-121.547,1883.0
1877,-302942.0,447.0
1879,-525722.0,433.0
1881,-616119.0,366.0
1886,-481822.0,572.0
1887,-273048.0,1098.0
1888,-604080.0,368.0
1890,-490098.0,582.0
1892,-374496.0,803.0
1895,-560066.0,490.0
1918,-33.2136,1313.0
1923,-598657.0,410.0
1926,-666217.0,294.0
1928,-527626.0,854.0
1929,-629861.0,469.0
1947,-227118.0,1194.0
1955,-455453.0,851.0
1963,-6.1978,2533.0
1965,-581699.0,629.0
1966,-6.20355,1156.0
1968,-316708.0,1024.0
1986,-6.27744,1982.0
1986,-269962.0,1309.0
1998,-6.22389,2092.0
2026,-641732.0,549.0
2032,-26993.2,1155.0
2035,-6.93851,1755.0
2036,-512454.0,1051.0
2049,-687317.0,473.0
2059,-169420.0,1278.0
2072,-639434.0,756.0
2080,-644623.0,676.0
2091,-466134.0,1207.0
2092,-520002.0,883.0
2096,-7.28983,821.0
2096,-650043.0,608.0
2109,-709068.0,716.0
2113,-7.14081,1797.0
2120,-731614.0,608.0
2123,-547981.0,693.0
2129,-558013.0,978.0
2133,-507.853,1998.0
2139,-756.539,2231.0
2141,-607861.0,783.0
2145,-648149.0,743.0
2146,-197.704,1563.0
2149,-632278.0,1079.0
2168,-252985.0,1912.0
2174,-754107.0,665.0
2185,-327.577,906.0
2193,-226.578,3300.0
2199,-363071.0,1067.0
2213,-622875.0,1067.0
2214,-205704.0,2442.0
2223,-843866.0,600.0
2224,-458203.0,1247.0
2225,-853363.0,650.0
2232,-1328.05,2750.0
2239,-802117.0,758.0
2244,-159396.0,2373.0
2252,-594469.0,1421.0
2252,-519887.0,748.0
2254,-266555.0,1046.0
2272,-643685.0,1086.0
2285,-8.95586,3327.0
2293,-611626.0,1385.0
2305,-342478.0,2462.0
2317,-958405.0,574.0
2319,-590555.0,1492.0
2325,-893694.0,796.0
2326,-193850.0,2165.0
2337,-398819.0,2834.0
2347,-734044.0,1200.0
2375,-18456.3,2661.0
2386,-3167.09,3396.0
2397,-752608.0,1261.0
2413,-1699.58,3304.0
2415,-894894.0,951.0
2428,-10.3577,2723.0
2449,-685695.0,1181.0
2529,-846819.0,1080.0
2532,-11.595,3157.0
2538,-60175.0,3123.0
2547,-603652.0,914.0
2553,-913341.0,1232.0
2563,-58275.4,3012.0
2567,-35236.1,4788.0
2572,-12.8705,3622.0
2613,-829590.0,1297.0
2613,-1132820.0,907.0
2613,-502705.0,2322.0
2632,-1009190.0,1125.0
2642,-1169360.0,1019.0
2646,-1288870.0,535.0
2648,-313736.0,2845.0
2670,-828921.0,1354.0
2694,-881429.0,1842.0
2704,-784601.0,1906.0
2716,-843573.0,2258.0
2717,-1138470.0,1038.0
2726,-1292090.0,746.0
2733,-1031040.0,1574.0
2734,-686960.0,2318.0
2736,-263547.0,2755.0
2738,-1033730.0,2124.0
2743,-1277550.0,1044.0
2749,-1104400.0,1572.0
2776,-806801.0,2880.0
2784,-748129.0,1586.0
2798,-1067390.0,1895.0
2822,-663559.0,2100.0
2852,-384779.0,4377.0
2890,-396416.0,3162.0
2913,-391898.0,4802.0
2929,-895999.0,3532.0
2931,-406566.0,3263.0
2935,-628875.0,4260.0
2937,-16.33,4600.0
2953,-802553.0,2058.0
2975,-901303.0,2262.0
2992,-965903.0,1542.0
3004,-635916.0,2769.0
3018,-18.3694,3791.0
3043,-441559.0,2229.0
3043,-911.409,4108.0
3063,-1533830.0,2159.0
3082,-1215640.0,3827.0
3092,-1616290.0,1205.0
3093,-848181.0,4408.0
3104,-1033260.0,3327.0
3115,-1468360.0,1790.0
3120,-19.5551,5073.0
3129,-463888.0,5709.0
3154,-402720.0,4727.0
3180,-1032660.0,3368.0
3180,-957718.0,4006.0
3184,-352623.0,3287.0
3193,-91968.5,6398.0
3196,-1544340.0,2294.0
3218,-1889630.0,984.0
3234,-1580140.0,2414.0
3242,-954517.0,4150.0
3255,-1652.07,5996.0
3261,-1530240.0,2786.0
3271,-1762430.0,1556.0
3282,-1721580.0,1733.0
3290,-1975320.0,1323.0
3314,-1188680.0,4860.0
3326,-1531550.0,2570.0
3336,-861600.0,6125.0
3340,-951623.0,5351.0
3345,-1834130.0,1851.0
3350,-1321810.0,4045.0
3353,-141722.0,3068.0
3354,-1774110.0,2574.0
3366,-2026960.0,1263.0
3382,-24.3454,9008.0
3394,-520276.0,4833.0
3402,-121756.0,7056.0
3408,-22.5631,11372.0
3409,-547942.0,8997.0
3423,-1942960.0,2010.0
3424,-779309.0,5931.0
3427,-1306680.0,4287.0
3429,-1376590.0,3818.0
3444,-1776020.0,2634.0
3446,-66352.7,5546.0
3465,-2065610.0,2368.0
3471,-1676750.0,2377.0
3472,-448616.0,6391.0
3478,-1374310.0,4717.0
3495,-866705.0,3255.0
3504,-2010540.0,2137.0
3512,-2024840.0,1588.0
3519,-2297090.0,1348.0
3538,-2118460.0,1526.0
3544,-2068410.0,2511.0
3561,-1784260.0,2685.0
3574,-2280190.0,1911.0
3610,-21.9284,7922.0
3610,-1652870.0,3133.0
3613,-1345420.0,4436.0
3619,-895550.0,7657.0
3639,-1158310.0,7368.0
3647,-2171690.0,2174.0
3651,-1647620.0,5384.0
3663,-936309.0,6907.0
3664,-1221490.0,6567.0
3680,-1380520.0,4918.0
3684,-917.61,14410.0
3700,-2461420.0,1939.0
3705,-1613550.0,4167.0
3712,-1569000.0,4860.0
3731,-2130590.0,2514.0
3748,-1194.01,8615.0
3763,-1951860.0,4906.0
3765,-2133460.0,3212.0
3815,-2580430.0,2006.0
3823,-686871.0,8652.0
3826,-2433420.0,2796.0
3831,-2314.81,12743.0
3833,-1144400.0,5818.0
3847,-1756650.0,4610.0
3858,-2309240.0,2320.0
3863,-2183170.0,5934.0
3889,-1748830.0,5890.0
3890,-759875.0,4456.0
3893,-2132100.0,4999.0
3896,-2314800.0,2507.0
3900,-1452990.0,5187.0
3906,-2368590.0,3776.0
3918,-891939.0,7678.0
3923,-2248210.0,3544.0
3950,-10467.9,14867.0
3953,-2102540.0,4998.0
3968,-2712140.0,2622.0
3973,-2536980.0,3658.0
3988,-2032290.0,7588.0
4001,-2396680.0,4110.0
4019,-1187420.0,10113.0
4031,-1919830.0,7147.0
4048,-2757920.0,2686.0
4053,-2560620.0,3084.0
4060,-603.39,14816.0
4089,-3046000.0,2472.0
4090,-2641710.0,4089.0
4093,-3033320.0,1622.0
4138,-2108210.0,5956.0
4150,-1967360.0,6935.0
4158,-718149.0,13302.0
4164,-2262270.0,4336.0
4170,-2935950.0,4434.0
4171,-2021160.0,3065.0
4174,-2228750.0,6944.0
4234,-2987980.0,3364.0
4238,-3024350.0,3005.0
4302,-3040020.0,2932.0
4305,1.34847,21097.0
4308,-1289260.0,6024.0
4325,-2875860.0,5690.0
4346,-1958820.0,7360.0
4371,-2614470.0,5333.0
4413,-3184870.0,5173.0
4414,-406731.0,16199.0
4415,-3061830.0,4142.0
4461,-2509140.0,10210.0
4481,-3392860.0,3793.0
4493,-3682460.0,2438.0
4495,-3091130.0,8153.0
4527,-382230.0,16156.0
4549,-605292.0,11731.0
4564,-1970030.0,7171.0
4592,-919900.0,9837.0
4612,-2032510.0,13252.0
4642,-3072480.0,8178.0
4646,-3461490.0,5533.0
4670,-2213410.0,5523.0
4675,-1905700.0,8535.0
4707,-3535350.0,6424.0
4741,-1710740.0,8202.0
4782,-2692.78,18405.0
4797,-661.817,20269.0
4802,-1111490.0,18419.0
4803,-3555230.0,5309.0
4804,-2880210.0,11252.0
4812,-3385280.0,9398.0
4839,-2404300.0,11602.0
4869,-561714.0,23606.0
4884,-1814600.0,9781.0
4889,-2760690.0,8900.0
4901,-2670600.0,14927.0
4901,-3557400.0,10145.0
4932,-4240160.0,4065.0
4938,-2996740.0,11619.0
4944,-4027290.0,5456.0
4970,-4486340.0,4193.0
4975,-3450020.0,12278.0
4977,-4013050.0,4583.0
4987,-2673060.0,18965.0
5017,-2080.88,42106.0
5022,-4597500.0,3292.0
5023,-3138940.0,17248.0
5043,-3253180.0,14654.0
5112,-3122170.0,15159.0
5112,-3324770.0,12031.0
5117,-3821730.0,6391.0
5124,-4992560.0,4299.0
5139,-663933.0,26037.0
5148,-4523310.0,5912.0
5159,-4734840.0,4631.0
5162,-4418150.0,9016.0
5180,-4399340.0,6348.0
5204,-4404750.0,5977.0
5276,-4173880.0,10717.0
5326,-1258.77,39027.0
5349,-3515720.0,11440.0
5372,-1511.02,32713.0
5406,-5105100.0,6303.0
5435,-3486500.0,14503.0
5458,-10644.7,24036.0
5487,-4706480.0,7316.0
5521,-2768630.0,24376.0
5557,-5013520.0,8566.0
5582,-1060080.0,27197.0
5590,-3988720.0,14813.0
5604,-91472.6,42359.0
5606,-1816770.0,12107.0
5609,-4306480.0,13479.0
5660,-2809040.0,33824.0
5705,-4980480.0,13457.0
5734,-5019090.0,10420.0
5755,-148594.0,30549.0
5778,-3832270.0,11480.0
5782,168.535,29055.0
5841,-5315590.0,13557.0
5934,-1228520.0,38364.0
5985,-5240780.0,11718.0
6014,-2764550.0,22225.0
6031,-5696230.0,11912.0
6071,-5987080.0,15302.0
6083,-1953880.0,46165.0
6139,-4990380.0,10564.0
6162,-6580030.0,8947.0
6189,-3020790.0,40410.0
6229,-6615160.0,6143.0
6232,-6093560.0,10872.0
6246,-4266670.0,35626.0
6276,-5112520.0,17245.0
6355,-5237230.0,13712.0
6363,-5596060.0,25819.0
6416,-7405490.0,8016.0
6445,-7561520.0,8574.0
6459,-6452430.0,13529.0
6599,-7159760.0,12866.0
6615,-7964580.0,9552.0
6689,-4978.4,56435.0
6704,-7577720.0,15713.0
6708,-8100280.0,8980.0
6731,-1107440.0,54328.0
6741,-6479630.0,24210.0
6785,-921235.0,30764.0
6788,-5823390.0,26193.0
6803,-5916240.0,23838.0
6860,-4792580.0,47837.0
6865,-7702160.0,10042.0
6892,383.861,20433.0
6895,-6768920.0,21173.0
6914,-5362460.0,27891.0
6917,-8817780.0,5693.0
6970,-6831400.0,36037.0
7029,-5809690.0,52163.0
7044,-8802620.0,8073.0
7136,-6588700.0,25587.0
7141,-6363290.0,36530.0
7152,-1841690.0,85193.0
7158,-2593850.0,64889.0
7188,-9679470.0,7437.0
7200,-8329290.0,23158.0
7200,-8087140.0,23447.0
7215,-8648020.0,21294.0
7232,-9347450.0,9617.0
7255,-4275.37,65103.0
7370,-6588710.0,32705.0
7450,-9776830.0,14895.0
7517,-9301850.0,22941.0
7561,-8780080.0,25949.0
7607,-7620780.0,53045.0
7651,-7671930.0,38882.0
7677,-19744.6,92394.0
7764,-7662100.0,55495.0
7824,-9674890.0,32265.0
7852,-10329500.0,30140.0
7854,-10860900.0,10470.0
7871,-8556960.0,28351.0
7891,-11352600.0,13312.0
7952,-2109600.0,77619.0
7957,-1190720.0,109935.0
7982,-8206780.0,55570.0
8130,467.988,137663.0
8201,-11103000.0,27409.0
8340,-1189150.0,84731.0
8441,-12825500.0,17406.0
8480,-10768100.0,33759.0
8632,-9539530.0,63051.0
8697,-7261510.0,25862.0
8723,-13332500.0,33022.0
8731,-7473580.0,62180.0
8743,-10401400.0,67026.0
8886,-7186100.0,86004.0
9024,-6683970.0,20869.0
9066,-12200000.0,36293.0
9100,-9927080.0,68330.0
9162,-4075650.0,127561.0
9165,-14769700.0,30437.0
9209,-11869800.0,56595.0
9222,-7719500.0,134513.0
9280,-3780.34,184314.0
9306,-1856570.0,172130.0
9529,-15315300.0,49816.0
9542,-16869100.0,19636.0
9560,-15419400.0,57151.0
9628,-11454300.0,90403.0
9637,-14335100.0,32249.0
9680,-9238810.0,130124.0
9721,-16290700.0,40243.0
9745,-10686800.0,137463.0
9846,-11908000.0,29443.0
9847,-16322100.0,29215.0
9873,-1486270.0,187404.0
9908,-11333700.0,144216.0
9911,-12253500.0,58235.0
9918,-12650600.0,86970.0
9933,-1508070.0,142997.0
9960,-17252700.0,30533.0
9999,-14028400.0,89572.0
10080,-3885880.0,126900.0
10256,-4139500.0,187843.0
10318,-17054500.0,55893.0
10468,-15250900.0,58185.0
10692,-521200.0,200646.0
10770,-8075830.0,257543.0
10819,-5158780.0,202823.0
10837,-19600800.0,80143.0
10889,-14468300.0,161833.0
10926,-20006000.0,85525.0
10935,-21969100.0,39969.0
11001,-167904.0,406857.0
11045,-23402600.0,26003.0
11057,-13602200.0,150623.0
11118,-11999000.0,189519.0
11144,-17933500.0,96418.0
11223,-22396800.0,31577.0
11248,-14314300.0,196340.0
11296,-23979200.0,32486.0
11314,-20782800.0,79721.0
11532,-23725200.0,48355.0
11560,-24607900.0,40954.0
11615,-41642.2,416736.0
11732,-22006800.0,113820.0
11822,-21324700.0,82268.0
11846,-21588700.0,119839.0
12000,-18229000.0,170519.0
12026,-22526400.0,135450.0
12049,-14042400.0,212509.0
12139,-21039500.0,38930.0
12173,-26897200.0,38795.0
12238,-20808400.0,202429.0
12256,-24103700.0,87112.0
12283,-20902900.0,168587.0
12294,-1646800.0,420458.0
12312,-22955500.0,141983.0
12316,-23099600.0,119723.0
12437,-27478300.0,88456.0
12481,-19299300.0,253775.0
12510,-24206700.0,140433.0
12759,-15953700.0,354485.0
12781,-20307800.0,200073.0
12790,-21911000.0,219972.0
12865,-29503600.0,75803.0
12875,-256629.0,601373.0
12902,-23853100.0,204704.0
12938,-19812.2,520186.0
12989,-29926500.0,87898.0
13099,-16625500.0,401231.0
13111,-30145.8,372700.0
13232,-30836500.0,119231.0
13237,-25272900.0,158486.0
13278,-3045360.0,546506.0
13305,-21897000.0,268835.0
13400,-24684300.0,203500.0
13413,-18059.3,599031.0
13430,-16386500.0,446254.0
13500,-168585.0,325311.0
13728,-12050600.0,519277.0
13952,-30322400.0,186555.0
13955,-14311900.0,536391.0
14179,-24703700.0,261406.0
14236,-28157400.0,399165.0
14239,-18061300.0,418473.0
14332,-24307700.0,405912.0
14432,-32869700.0,243136.0
14463,-37464200.0,136206.0
14571,-38457400.0,112475.0
14572,-41805500.0,27903.0
14630,-21524100.0,413602.0
14662,-39066700.0,113982.0
14686,-12589700.0,789088.0
14737,-31990200.0,277128.0
14805,-36891500.0,126844.0
14877,-20536500.0,607928.0
14945,-9114110.0,760809.0
15336,-31714800.0,379206.0
15512,-75430.8,957074.0
15559,-23821500.0,355263.0
15913,-39528800.0,277868.0
16000,-33335100.0,464466.0
16208,-41146700.0,373998.0
16252,-33158500.0,571612.0
16306,-37282900.0,463516.0
16342,-31537500.0,513032.0
16629,-42349600.0,511250.0
16989,-47662700.0,346844.0
17036,-32793600.0,720980.0
17152,-51084900.0,311921.0
17293,-9389120.0,1271675.0
17486,-50114800.0,475751.0
17532,-52558200.0,291758.0
17641,-55636200.0,241534.0
17713,-44773100.0,721661.0
17931,-10035300.0,1378020.0
18061,-43669400.0,804722.0
18074,-26663400.0,1000361.0
18102,-32671500.0,914090.0
18124,-58071600.0,327087.0
18130,-56641400.0,348392.0
18165,-44495700.0,594556.0
18264,-60993500.0,271739.0
18290,-65593500.0,113975.0
18354,-55134400.0,443381.0
18385,-36683000.0,878850.0
18472,-58488500.0,358697.0
18599,-397085.0,2038897.0
18778,-48034500.0,768407.0
18856,-57817900.0,491675.0
18950,-52854300.0,791190.0
19017,-63428400.0,378700.0
19068,-64801000.0,300992.0
19203,-64182500.0,470656.0
19288,-54954100.0,652820.0
19413,-57659600.0,377008.0
19431,-61412600.0,553337.0
19703,-68507400.0,419381.0
19807,-51130200.0,1018389.0
19814,-26498900.0,1346739.0
19827,-71347900.0,135140.0
20008,-59203300.0,872253.0
20154,-72731200.0,170831.0
20390,-17408500.0,1981846.0
20398,-62164500.0,937988.0
20441,-73204000.0,332767.0
20448,-65320300.0,551433.0
20566,-76721200.0,280008.0
20668,-76922700.0,314390.0
20755,-80448500.0,320892.0
20775,-75636000.0,502070.0
20882,-65522700.0,665026.0
21378,-42340000.0,2043652.0
21400,-66963300.0,806258.0
21481,-66330500.0,1215458.0
21609,-50278000.0,1710674.0
21706,-74963900.0,930185.0
21865,-85402700.0,485995.0
21871,-73720600.0,844045.0
21926,-70445500.0,1240553.0
22103,-73000600.0,1472029.0
22604,-83702100.0,967224.0
22765,-96464200.0,391608.0
22798,-88928900.0,392769.0
22841,-84733200.0,674120.0
23153,-57005400.0,1408336.0
23387,-89206300.0,1036215.0
23568,-36493000.0,2307739.0
23613,-93835100.0,1305229.0
23686,-100494000.0,725298.0
23745,-104192000.0,520239.0
23876,-105871000.0,400455.0
24144,-74561300.0,1835489.0
24346,-104392000.0,842514.0
24575,-20460300.0,3077865.0
24690,-82207800.0,1472632.0
24879,-105774000.0,1209290.0
26078,-124331000.0,496189.0
26266,-123148000.0,715743.0
26720,-113787000.0,1625138.0
27164,-96789900.0,2414405.0
27336,-128337000.0,931843.0
29082,-126416000.0,2864178.0
29740,-159422000.0,1791604.0
29969,-124726000.0,2475839.0
30817,-165727000.0,1966604.0
32780,-189093000.0,2547355.0
33062,-1377020.0,7141503.0
37774,-230368000.0,4517409.0
38184,-272099000.0,2561222.0
40375,-301614000.0,3375599.0
40950,-314549000.0,2603858.0
41369,-282856000.0,5942631.0
42989,-304637000.0,6121192.0


==> figures/log_files/dense_gaec_faiss_mean.csv <==
-41146700.0,-14314300.0,-5240780.0,29443.0,126900.0,464466.0


==> figures/log_files/dense_gaec_inc_nn_faiss.csv <==
3398.1440833844267,-6338683.751615562,3263.0049049662784
16,-1.0625e-05,0.0
16,-4.71781e-06,0.0
17,-1.07948e-05,0.0
17,-1.58877e-05,0.0
18,-1.04189e-05,0.0
18,-1.35094e-05,0.0
18,-1.42978e-05,0.0
18,-6.92698e-06,0.0
18,-1.16671e-05,0.0
18,-8.16932e-06,0.0
19,-5.00509e-06,0.0
19,-8.16936e-06,0.0
19,-1.49426e-05,0.0
19,-7.15675e-06,0.0
20,-8.88703e-06,0.0
20,-1.24603e-05,0.0
20,-1.4512e-05,0.0
21,-1.80366e-05,0.0
21,-2.88957e-05,0.0
22,-1.94966e-05,0.0
22,-1.60189e-05,0.0
22,-2.48623e-05,0.0
23,-6.11142e-06,0.0
23,-2.084e-05,0.0
23,-4.39826e-06,0.0
23,-1.4241e-07,0.0
24,-2.71793e-05,0.0
24,-1.13914e-06,0.0
24,-6.66182e-06,0.0
25,-1.8042e-05,0.0
25,-7.8695e-06,0.0
26,-1.685e-05,0.0
26,-1.3572e-05,0.0
26,-3.83715e-05,0.0
26,-6.02925e-06,0.0
27,-1.63227e-05,0.0
27,-8.573e-06,0.0
28,-2.53577e-05,0.0
28,-2.597e-05,0.0
29,-2.32505e-05,0.0
29,-2.1344e-05,0.0
30,-1.46166e-05,0.0
32,-2.73363e-05,0.0
32,-1.47593e-05,0.0
32,-1.81135e-05,0.0
32,-1.4919e-05,0.0
33,-2.05432e-05,0.0
33,6.35406e-06,0.0
33,-1.09642e-05,0.0
34,-1.13857e-05,0.0
34,-1.07398e-05,0.0
34,-3.73834e-05,0.0
34,-2.43526e-05,0.0
34,-83.6723,0.0
34,-3.54617e-05,0.0
34,-2.89605e-05,0.0
34,-8.28946e-06,0.0
34,-5.05201e-05,0.0
34,-1.54797e-06,0.0
35,-2.1662e-06,0.0
35,-1.8511e-05,0.0
36,-31.6936,0.0
36,-2.62563e-05,0.0
37,6.22928e-06,0.0
37,1.43218e-06,0.0
37,-2.51672e-07,0.0
37,-2.68545e-07,0.0
37,-7.66587e-06,0.0
37,-3.359e-05,0.0
37,-1.17714e-05,0.0
37,1.56597e-06,0.0
38,2.63419e-05,0.0
38,1.76215e-05,0.0
38,1.01614e-05,0.0
38,1.11959e-05,0.0
39,-2.40929e-06,0.0
39,1.27504e-05,0.0
39,7.13147e-06,0.0
39,-3.98953e-06,0.0
39,-1.16516e-05,0.0
40,-1.13682e-05,0.0
41,-7.69527e-07,0.0
42,-2.17258e-05,0.0
42,-5.23737e-05,0.0
42,-4.3589e-05,0.0
42,-3.70018e-05,0.0
42,-3.93766e-05,0.0
42,-4.50704e-05,0.0
43,-4.15162e-05,0.0
43,-1.04861e-05,0.0
44,-189.257,0.0
45,7.06144e-06,0.0
45,-1.83869e-07,0.0
46,2.22828e-05,0.0
46,7.28352e-06,0.0
46,1.03464e-05,3.0
46,-1.37282e-05,0.0
46,-6.01137e-06,0.0
47,-3.61429e-05,0.0
48,-4.1825e-05,0.0
48,-2.11558e-05,0.0
48,6.07206e-06,0.0
48,2.23111e-06,0.0
48,-194.756,0.0
49,-4.06036e-05,1.0
49,-2.42205e-06,0.0
49,-1.07345e-05,0.0
50,-3.20091e-06,1.0
50,-345.552,0.0
52,2.46876e-06,0.0
52,-2.63936e-05,0.0
53,-2.90337e-06,0.0
53,-4.22248e-06,0.0
53,4.01505e-05,1.0
54,6.55364e-06,0.0
54,-1.47396e-05,0.0
55,1.10901e-05,0.0
55,-4.82391e-05,0.0
55,2.34225e-05,1.0
55,1.42562e-05,1.0
55,1.02658e-06,0.0
56,-243.029,0.0
56,2.60212e-05,1.0
56,3.54424e-05,1.0
56,5.89112e-05,0.0
57,-311.886,0.0
57,-269.119,0.0
58,-1.14177e-05,0.0
58,-343.161,0.0
58,1.64886e-05,0.0
58,-5.24972e-05,1.0
59,-2.56549e-05,1.0
59,-2.20388e-05,0.0
59,-382.382,0.0
59,-3.70452e-05,1.0
60,4.25128e-05,1.0
60,-424.629,0.0
61,-3.2001e-05,1.0
61,-4.47406e-06,1.0
62,3.76771e-05,1.0
62,2.4456e-05,1.0
62,-6.45398e-05,1.0
63,-0.000117286,1.0
63,-0.000107791,0.0
63,-6.86279e-05,1.0
64,-6.6583e-05,1.0
64,5.55033e-05,1.0
64,-4.8719e-05,1.0
64,-8.8366e-05,1.0
65,6.50304e-05,1.0
65,1.76457e-06,1.0
65,-4.82893e-05,1.0
65,-355.218,1.0
65,-222.514,1.0
66,-4.37152e-05,1.0
66,-3.93738e-05,1.0
67,-302.406,0.0
67,-2.49997e-05,1.0
67,-4.78487e-05,1.0
68,-0.000134201,1.0
68,-355.965,1.0
68,-8.76196e-05,1.0
68,-8.31705e-05,1.0
69,-0.000100653,1.0
69,-506.233,1.0
69,-5.00958e-05,1.0
69,-9.99913e-05,1.0
70,-0.000117423,1.0
70,-0.000147535,1.0
71,-0.000157911,1.0
71,-0.000182687,1.0
72,-357.523,1.0
72,-376.993,1.0
72,-0.000226912,1.0
72,-61.0928,1.0
72,-3.90148e-05,1.0
72,-0.000113262,1.0
73,-405.708,7.0
73,-0.000182122,1.0
74,-0.000159804,1.0
74,-419.36,1.0
74,-0.000221549,1.0
76,-0.000248069,1.0
76,-539.985,1.0
76,-0.000179813,1.0
77,-0.000318439,1.0
77,-0.000248347,1.0
77,-0.00021469,1.0
78,-0.000430756,1.0
79,-586.078,1.0
80,-0.000298467,1.0
80,-470.696,1.0
81,-943.94,1.0
82,-639.066,1.0
82,-0.000433493,1.0
82,-0.000441515,1.0
83,-258.82,1.0
85,-0.000496476,1.0
85,-0.000542382,1.0
86,-0.000506637,1.0
86,-0.000750524,1.0
87,-0.000505754,2.0
88,-646.622,1.0
88,-648.846,1.0
88,-0.000613205,2.0
89,-0.00077611,2.0
90,-0.000648128,1.0
91,-1.09022,1.0
92,-0.000828454,2.0
92,-0.000733413,2.0
93,-0.00107528,1.0
93,-0.000881619,2.0
94,-0.00104074,2.0
94,-412.031,1.0
95,-806.54,1.0
97,-0.000960963,2.0
97,-577.189,1.0
97,-0.000788196,1.0
98,-0.00114267,1.0
98,-593.49,1.0
99,-1174.18,1.0
99,-0.00118461,2.0
99,-0.00129946,1.0
100,-575.69,1.0
101,-592.465,1.0
101,-703.415,1.0
102,-454.751,2.0
102,-1387.21,1.0
103,-991.294,1.0
103,-473.765,1.0
104,-0.0014827,2.0
104,-1322.89,1.0
104,-485.852,2.0
105,-803.317,2.0
105,-671.097,2.0
105,-0.00141997,2.0
105,-0.00125674,2.0
105,-0.00136267,2.0
107,-0.00172794,2.0
108,-966.893,2.0
108,-0.0014331,2.0
109,-992.378,1.0
109,-1218.74,1.0
110,-0.00150109,2.0
111,-0.00168898,2.0
111,-1231.28,2.0
112,-0.00183349,2.0
112,-0.00161871,2.0
112,-626.097,2.0
112,-1201.29,1.0
113,-0.00156495,2.0
113,-0.00174789,3.0
114,-0.00216747,2.0
114,-0.00203326,2.0
114,-0.00206929,2.0
115,-1697.55,1.0
116,-0.00236275,2.0
117,-1068.25,2.0
118,-0.00202711,2.0
118,-0.00195404,2.0
119,-677.535,3.0
119,-0.00234557,3.0
120,-0.00245507,2.0
121,-0.00254173,2.0
122,-0.00257232,3.0
125,-0.00229547,3.0
126,-0.00285161,2.0
127,-0.00287215,3.0
127,-1102.84,2.0
130,-2006.43,2.0
131,-0.00319696,3.0
132,-0.00311095,2.0
133,-0.00314261,3.0
136,-0.00376813,3.0
137,-0.00355145,2.0
137,-0.00363321,3.0
138,-436.769,3.0
138,-0.00371637,2.0
138,-1667.77,2.0
139,-2499.42,2.0
141,-0.00401151,3.0
141,-0.0040762,4.0
142,-0.00388398,2.0
142,-0.00390042,3.0
144,-2306.64,2.0
144,-0.00492275,3.0
144,-1657.11,2.0
147,-496.6,3.0
148,-0.00459573,4.0
148,-0.00462812,4.0
149,-0.00541573,3.0
151,-1638.16,3.0
151,-2200.24,3.0
152,-0.00445847,4.0
152,-0.00485935,5.0
152,-1518.51,3.0
154,-3280.33,2.0
154,-0.00559799,4.0
156,-2458.76,3.0
156,-2390.67,2.0
158,-1013.75,3.0
159,-0.00595319,3.0
159,-1038.83,4.0
159,-2299.61,3.0
160,-0.005853,5.0
160,-0.00573379,5.0
161,-0.00651547,5.0
162,-0.00629833,4.0
162,-0.00643017,4.0
165,-0.0070229,3.0
166,-0.00721688,4.0
166,-0.00713632,5.0
167,-0.00712316,4.0
168,-0.00751551,5.0
169,-0.00658348,5.0
169,-0.0073313,5.0
170,-2433.91,3.0
170,-2065.74,4.0
170,-0.00755855,6.0
171,-2203.53,3.0
171,-0.00697678,4.0
175,-0.00754019,4.0
175,-2684.86,4.0
176,-0.00820245,5.0
177,-2498.49,4.0
178,-0.0089797,4.0
179,-1223.28,5.0
182,-4245.84,4.0
182,-4.80615,4.0
182,-0.00935476,7.0
183,-2922.32,4.0
183,-0.0088247,3.0
187,-0.00967279,4.0
188,-0.00971604,6.0
188,-0.00965162,6.0
190,-3032.34,5.0
191,-4813.62,3.0
191,-0.0102945,4.0
192,-0.00981035,6.0
192,-4465.77,3.0
194,-0.0100087,5.0
195,-1437.64,5.0
195,-4445.34,4.0
197,-2720.75,5.0
198,-2833.18,5.0
198,-0.0110081,6.0
199,-0.0117653,5.0
200,-0.0116809,9.0
200,-0.0122264,7.0
202,-5199.51,4.0
203,-4930.51,5.0
203,-5503.17,4.0
205,-1013.49,5.0
207,-0.0129013,7.0
207,-0.0117535,7.0
207,-0.0126698,7.0
207,-4444.76,5.0
209,-0.0118429,8.0
210,-0.0133381,6.0
211,-0.0136751,5.0
211,-4688.92,5.0
211,-5544.46,5.0
212,-0.0139699,6.0
214,-0.0121158,9.0
217,-0.0138298,7.0
217,-2775.74,5.0
217,-5155.17,5.0
218,-0.0139155,9.0
218,-0.0143839,8.0
219,-3427.62,4.0
221,-2192.86,6.0
222,-0.0145169,6.0
223,-4478.41,7.0
224,-0.0134938,10.0
224,-0.0134106,7.0
226,-0.0143015,8.0
226,-0.0146557,6.0
227,-1355.5,4.0
228,-6458.02,6.0
230,-0.0152483,6.0
231,-5148.21,7.0
231,-0.0141975,7.0
233,-3618.29,6.0
234,-0.0144485,7.0
234,-4137.77,6.0
238,-0.0165199,8.0
238,-5473.65,6.0
239,-5075.42,8.0
239,-0.0155866,8.0
239,-0.0141129,8.0
239,-0.0150483,10.0
240,-0.0173344,7.0
240,-0.0152367,8.0
241,-0.0158171,7.0
243,-7047.88,6.0
243,-2915.91,9.0
245,-0.0790732,7.0
245,-6273.68,6.0
245,-8254.75,6.0
246,-4131.39,8.0
248,-0.0154769,8.0
248,-0.015789,7.0
251,-0.0159609,9.0
252,-5504.29,6.0
252,-0.0158087,9.0
253,-7353.04,7.0
255,-0.0157156,11.0
257,-6339.22,6.0
257,-0.0150262,9.0
264,-0.0130505,9.0
264,-7474.72,8.0
265,-6111.56,8.0
266,-9558.18,7.0
267,-0.0163027,10.0
267,-3393.97,6.0
267,-6150.39,7.0
268,-9225.66,6.0
270,-0.0133135,9.0
273,-5374.23,10.0
273,-0.0134279,13.0
274,-0.0116582,12.0
275,-0.0146826,12.0
275,-4085.53,8.0
275,-10525.9,7.0
276,-7450.02,10.0
276,-8558.81,8.0
276,-8872.75,6.0
277,-0.0123993,12.0
278,-0.0146146,10.0
278,-0.0140857,8.0
278,-0.0150802,11.0
279,-8101.63,9.0
282,-9738.05,6.0
282,-0.0143445,10.0
283,-0.0118057,10.0
283,-0.014938,11.0
283,-9098.22,7.0
284,-9734.13,7.0
286,-0.0133755,11.0
287,-0.0110082,12.0
289,-11830.7,8.0
290,-3548.34,11.0
292,-2501.02,8.0
293,-0.0143308,13.0
294,-0.00993909,14.0
294,-8953.61,6.0
296,-8949.26,9.0
296,-0.0117938,10.0
297,-5263.93,11.0
297,-6966.91,9.0
297,-9137.37,10.0
298,-0.01019,14.0
298,-0.0104762,10.0
299,-10307.3,8.0
300,-5826.13,10.0
301,-0.00907758,11.0
306,-0.00794186,11.0
306,-0.00729381,11.0
307,-6789.42,10.0
309,-13463.3,8.0
310,-12371.6,9.0
310,-13933.6,7.0
311,-10845.4,9.0
313,-0.00790791,14.0
313,-0.00793784,13.0
313,-5702.75,12.0
315,-0.00530844,12.0
316,-0.00555797,15.0
318,-8807.65,10.0
319,-0.00706861,14.0
319,-10773.1,9.0
320,-0.00602647,12.0
320,-0.00645964,13.0
321,-0.00685184,11.0
321,-0.00423817,14.0
321,-5959.86,9.0
323,-0.00210285,15.0
325,-0.00320662,11.0
326,-4175.02,12.0
326,-16370.7,8.0
327,-6974.53,13.0
329,-0.000224893,12.0
329,-9506.92,29.0
331,-0.0055628,21.0
332,-11891.9,11.0
336,0.000574763,16.0
336,-0.00181884,16.0
336,-8525.86,13.0
337,-12915.4,9.0
337,0.00296884,16.0
340,-6934.44,14.0
340,-9977.75,11.0
340,0.00398275,13.0
342,-15892.3,8.0
343,0.00660538,18.0
344,-14696.9,12.0
344,-1255.96,10.0
344,-6177.34,12.0
344,0.002851,16.0
344,0.00343062,13.0
346,-6000.95,13.0
346,-12581.9,12.0
348,-52.6588,21.0
349,-13610.5,11.0
350,-11805.2,11.0
353,-5398.49,15.0
354,-12956.4,10.0
355,0.00811656,15.0
355,-11992.7,10.0
357,-14106.6,11.0
358,0.00839073,14.0
358,0.00873937,12.0
360,-7195.77,12.0
361,-11342.8,17.0
361,-11952.9,13.0
361,0.0126816,19.0
364,-16214.9,11.0
365,-328.353,16.0
368,-19927.8,11.0
370,-8012.32,17.0
371,-14056.2,12.0
373,-18020.0,9.0
374,-12461.7,13.0
374,-9645.49,15.0
375,-16102.6,11.0
376,-22983.4,7.0
378,-12299.1,11.0
380,0.0179214,17.0
381,0.0168045,22.0
383,-10507.9,15.0
384,-18103.6,12.0
385,0.0188704,14.0
386,-10261.6,20.0
387,-15577.9,13.0
388,-41.1524,13.0
388,0.0200176,19.0
390,-15964.1,13.0
390,-9734.47,14.0
390,-0.676371,12.0
390,0.021127,27.0
393,-4057.04,15.0
393,-13780.5,12.0
393,0.026458,19.0
394,0.0205323,22.0
401,0.0253294,17.0
405,0.0368783,22.0
405,-10115.8,16.0
405,-6005.57,19.0
406,-22363.0,11.0
407,0.0294552,18.0
409,-18667.6,13.0
409,-8353.36,21.0
413,-19671.7,14.0
416,0.0362359,22.0
416,-4333.61,23.0
417,0.037138,21.0
420,-13575.8,18.0
423,-15324.5,16.0
423,-25620.1,13.0
425,-16041.2,14.0
427,-16074.0,16.0
429,-17802.9,17.0
429,-25649.4,15.0
431,-5577.02,17.0
432,-28532.6,10.0
433,-15122.3,20.0
433,0.0458637,25.0
433,-9735.84,20.0
433,-31214.0,12.0
434,0.0456348,25.0
435,0.0444277,22.0
439,-9524.61,22.0
442,-17801.7,19.0
442,-24592.8,16.0
443,0.0433302,24.0
443,0.0515041,19.0
444,-21135.4,17.0
446,-13124.1,16.0
448,-23616.5,15.0
450,-29925.9,14.0
450,-22423.0,19.0
454,0.0502597,25.0
456,-22235.9,18.0
457,-15534.8,19.0
457,-22746.3,19.0
457,-26483.4,15.0
458,-25744.2,17.0
458,-9019.04,19.0
458,-16437.6,18.0
461,0.0409686,21.0
463,-20663.7,13.0
464,0.0565869,28.0
466,-23988.4,21.0
467,0.061685,22.0
469,0.0614499,30.0
470,0.0596666,20.0
472,-26217.6,17.0
476,-84.907,29.0
480,0.0631353,19.0
480,0.0586662,30.0
483,0.0522359,29.0
490,0.0637187,29.0
497,0.065535,29.0
497,-29318.1,18.0
497,-33254.7,19.0
498,-24141.7,28.0
502,0.0657081,21.0
506,-13.0977,36.0
507,-12900.7,23.0
509,-40454.2,17.0
510,0.0668194,37.0
511,-25721.3,22.0
511,-35854.3,16.0
513,-31338.4,23.0
521,0.0600602,31.0
522,0.0589119,32.0
524,-39377.2,19.0
525,0.0727825,31.0
525,-19668.2,21.0
527,-11226.2,22.0
530,-31868.8,22.0
531,0.0566674,27.0
533,-25735.7,20.0
535,-35354.2,20.0
535,-40420.2,23.0
545,-8264.19,39.0
545,0.0489677,37.0
547,-39350.9,24.0
547,0.0592744,28.0
548,0.0580266,30.0
549,0.0462831,39.0
553,-5496.03,32.0
555,-40940.9,23.0
557,-30332.0,29.0
557,-5907.58,32.0
561,0.0459392,39.0
561,-22031.0,34.0
562,-9606.49,32.0
565,0.0610772,37.0
567,-20309.4,32.0
567,-36218.7,25.0
568,0.0650073,36.0
570,-29820.9,27.0
576,-37893.6,25.0
577,0.0469447,45.0
578,0.0616418,51.0
580,0.0451175,37.0
581,0.0377304,43.0
585,-39778.8,26.0
585,-22903.3,32.0
589,-39708.2,28.0
591,-16912.2,31.0
593,-14373.1,41.0
600,-30909.6,30.0
602,-21870.8,31.0
602,0.0395797,38.0
604,-14892.0,37.0
604,0.0362951,35.0
605,0.0470517,49.0
608,0.041966,43.0
609,-23130.7,27.0
609,-53524.2,25.0
610,0.0415226,42.0
612,-48896.8,25.0
614,0.0327396,44.0
615,0.0204958,40.0
616,-9640.68,39.0
617,-21022.0,37.0
620,-26372.0,32.0
621,-61579.4,20.0
624,-55899.3,22.0
630,-54509.7,32.0
635,-20806.9,37.0
639,0.018792,54.0
640,-26860.1,34.0
640,-23018.6,37.0
641,-48845.7,30.0
649,-46132.2,32.0
650,-32906.1,34.0
651,-38784.6,35.0
659,-54741.1,28.0
660,-67692.8,33.0
664,-43284.6,38.0
665,-11556.8,53.0
666,-36391.9,41.0
667,-65226.7,32.0
668,-0.0118169,53.0
669,-0.007506,51.0
670,-0.0474032,54.0
671,-72038.4,29.0
677,-25680.5,43.0
678,-0.0390018,55.0
679,-9849.58,53.0
683,-37223.3,38.0
684,-60403.0,30.0
686,-49987.6,28.0
686,-71361.8,27.0
686,-40588.4,36.0
689,-65017.2,30.0
689,-62348.2,26.0
689,-38260.2,36.0
690,-69407.8,34.0
690,-64686.7,31.0
691,-67221.8,36.0
694,-52006.0,34.0
694,-47476.7,34.0
695,-34647.1,45.0
696,-74862.1,31.0
697,-61444.7,32.0
699,-0.0351631,54.0
702,-0.0716094,60.0
703,-63342.6,33.0
705,-45299.6,32.0
705,-70938.4,33.0
707,-57511.2,32.0
708,-80.4928,57.0
709,-67694.6,31.0
709,-71192.9,33.0
711,-59910.0,40.0
712,-68537.9,35.0
717,-83819.4,24.0
717,-17625.7,57.0
719,-27153.3,45.0
720,-81444.7,25.0
725,-0.0736253,36.0
732,-25939.5,58.0
734,-38441.2,37.0
735,-37009.0,48.0
739,-23359.5,59.0
739,-18972.3,61.0
739,-0.0820771,54.0
740,-48841.9,42.0
742,-66210.7,46.0
742,-77127.7,35.0
745,-14872.7,57.0
753,-43162.6,68.0
756,-55099.5,50.0
756,-66375.1,50.0
760,-80938.0,42.0
762,-0.160023,73.0
766,-80867.6,36.0
768,-77483.7,39.0
768,-26983.5,48.0
773,-79789.6,42.0
776,-46216.5,47.0
778,-72472.0,40.0
780,-90667.2,39.0
783,-58753.8,43.0
796,-89000.1,48.0
798,-0.207471,67.0
799,-55946.9,44.0
800,-5.05706,68.0
803,-43639.3,43.0
803,-0.22262,61.0
806,-62284.0,49.0
808,-69402.0,46.0
809,-94693.8,43.0
809,-54264.6,62.0
810,-41607.4,61.0
811,-98687.3,43.0
811,-10922.4,66.0
811,-73745.5,52.0
812,-87159.1,45.0
812,-37.7267,87.0
816,-73173.1,40.0
816,-56082.3,55.0
817,-49571.7,50.0
818,-71714.9,52.0
822,-0.222259,69.0
824,-85157.2,41.0
827,-23163.1,54.0
827,-0.255379,85.0
832,-0.246599,63.0
832,-104207.0,37.0
833,-44116.9,55.0
837,-114019.0,39.0
839,-83072.7,50.0
847,-105840.0,41.0
849,-83888.1,58.0
851,-66715.5,61.0
851,-99931.4,42.0
854,-79648.7,45.0
863,-0.301481,90.0
863,-77826.3,44.0
863,-84683.9,51.0
866,-123998.0,41.0
867,-87979.9,42.0
877,-107653.0,51.0
877,-0.375128,86.0
884,-87749.6,52.0
884,-60806.0,62.0
890,-0.368648,108.0
893,-57810.0,71.0
895,-0.382564,81.0
895,-0.397011,91.0
895,-93800.1,62.0
896,-93999.7,59.0
898,-388.598,72.0
900,-111636.0,42.0
903,-0.424231,90.0
906,-92859.4,69.0
907,-80176.1,72.0
907,-102173.0,56.0
912,-70643.2,60.0
914,-123377.0,51.0
917,-105439.0,57.0
918,-27888.9,79.0
921,-98245.3,62.0
921,-96809.9,50.0
924,-0.436308,78.0
924,-0.453561,82.0
926,-0.442694,67.0
926,-0.450132,104.0
929,-126979.0,41.0
944,-90281.7,65.0
945,-44979.1,81.0
946,-61428.0,66.0
949,-32189.8,82.0
956,-117761.0,58.0
969,-154955.0,50.0
969,-137911.0,54.0
973,-80177.3,62.0
980,-0.594831,108.0
984,-0.592885,73.0
991,-27637.7,82.0
997,-9053.63,119.0
1002,-0.645261,111.0
1003,-39485.6,104.0
1003,-119724.0,77.0
1005,-93780.3,65.0
1007,-78748.4,92.0
1008,-38163.4,94.0
1009,-115927.0,74.0
1009,-99163.7,99.0
1014,-72642.1,75.0
1015,-134185.0,64.0
1018,-120449.0,61.0
1022,-135621.0,71.0
1033,-108244.0,81.0
1038,-267.503,75.0
1042,-61688.7,95.0
1043,-134860.0,79.0
1045,-165044.0,62.0
1048,-0.805163,64.0
1049,-113423.0,73.0
1055,-164557.0,66.0
1057,-119726.0,68.0
1064,-0.859729,96.0
1067,-137454.0,78.0
1075,-37534.9,88.0
1077,-0.947815,138.0
1078,-154752.0,64.0
1082,-116854.0,77.0
1082,-84084.2,79.0
1086,-173335.0,74.0
1086,-200638.0,54.0
1093,-111238.0,112.0
1102,-205629.0,65.0
1104,-193419.0,64.0
1105,-59833.2,113.0
1106,-155299.0,85.0
1109,-87290.8,108.0
1111,-91641.5,87.0
1119,-206474.0,57.0
1120,-199538.0,57.0
1120,-1.02554,135.0
1126,-173609.0,72.0
1126,-153682.0,83.0
1126,-137602.0,93.0
1126,-125757.0,97.0
1129,-1.07234,127.0
1130,-166159.0,111.0
1134,-1.06538,158.0
1137,-139132.0,99.0
1141,-155853.0,73.0
1147,-205781.0,71.0
1148,-1.1817,122.0
1153,-145213.0,94.0
1158,-127582.0,81.0
1159,-1.19949,124.0
1164,-48367.8,95.0
1166,-72.3338,135.0
1166,-211633.0,76.0
1167,-1.18498,129.0
1170,-115889.0,105.0
1174,-52111.4,153.0
1176,-166510.0,87.0
1178,-206270.0,84.0
1181,-130970.0,115.0
1183,-165012.0,87.0
1184,-6.86201,139.0
1188,-209324.0,78.0
1190,-59363.2,106.0
1192,-133765.0,96.0
1195,-1.29794,148.0
1195,-166440.0,92.0
1196,-156735.0,84.0
1200,-140727.0,86.0
1211,-221327.0,94.0
1211,-113416.0,103.0
1212,-164375.0,82.0
1217,-156398.0,106.0
1217,-192344.0,103.0
1219,-217780.0,107.0
1220,-178491.0,94.0
1222,-1.40046,186.0
1227,-217506.0,84.0
1231,-1.57677,183.0
1236,-21451.7,136.0
1243,-209425.0,108.0
1245,-552.869,152.0
1245,-175221.0,103.0
1246,-186450.0,98.0
1252,-209750.0,109.0
1256,-233811.0,101.0
1264,-187494.0,106.0
1267,-1.627,183.0
1269,-69722.2,104.0
1269,-268665.0,112.0
1270,-230418.0,94.0
1271,-208945.0,108.0
1274,-190874.0,107.0
1286,-112445.0,173.0
1300,-265294.0,107.0
1300,-218908.0,109.0
1303,-165934.0,99.0
1310,-189685.0,115.0
1314,-1.89158,226.0
1323,-137321.0,139.0
1325,-263262.0,123.0
1327,-238154.0,105.0
1332,-276297.0,100.0
1332,-1.98394,183.0
1333,-37799.0,258.0
1336,-252057.0,123.0
1340,-145305.0,120.0
1344,-242404.0,100.0
1347,-1.98221,157.0
1353,-53208.8,95.0
1353,-289382.0,120.0
1356,-201140.0,122.0
1356,-236833.0,99.0
1356,-182401.0,153.0
1356,-331795.0,87.0
1358,-2.06396,175.0
1364,-278296.0,102.0
1368,-44847.5,209.0
1377,-250458.0,116.0
1377,-253268.0,128.0
1377,-224225.0,113.0
1382,-214046.0,111.0
1387,-294074.0,108.0
1389,-188528.0,117.0
1398,-225303.0,136.0
1399,-1247.1,255.0
1400,-176.264,258.0
1402,-52996.1,176.0
1403,-2.45318,185.0
1407,-165120.0,147.0
1407,-176090.0,141.0
1423,-123247.0,159.0
1427,-350576.0,107.0
1428,-51409.7,141.0
1429,-317043.0,101.0
1432,-259806.0,138.0
1435,-177687.0,142.0
1437,-190495.0,125.0
1442,-2.55613,297.0
1449,-206762.0,168.0
1453,-141.507,240.0
1462,-178548.0,181.0
1464,-297803.0,107.0
1473,-338242.0,127.0
1482,-216489.0,194.0
1486,-291823.0,147.0
1494,-299518.0,127.0
1498,-253283.0,149.0
1498,-275610.0,143.0
1499,-367540.0,98.0
1501,-662.269,232.0
1503,-237391.0,170.0
1503,-166687.0,151.0
1504,-321880.0,130.0
1514,-329018.0,118.0
1515,-221234.0,144.0
1515,-342607.0,147.0
1516,-17877.4,259.0
1518,-152526.0,172.0
1528,-237764.0,145.0
1534,-100194.0,187.0
1540,-333818.0,125.0
1548,-382243.0,132.0
1551,-210283.0,194.0
1552,-159162.0,219.0
1558,-1629.28,233.0
1569,-175284.0,173.0
1570,-3.25006,303.0
1571,-414918.0,106.0
1575,-332878.0,165.0
1583,-220893.0,194.0
1585,-245128.0,178.0
1606,-419968.0,137.0
1611,-463024.0,109.0
1613,-278278.0,180.0
1614,-217967.0,242.0
1623,-121.594,215.0
1627,-115093.0,240.0
1634,-209849.0,198.0
1637,-266828.0,204.0
1655,-191424.0,177.0
1660,-488691.0,106.0
1682,-137528.0,238.0
1687,-350824.0,188.0
1690,-284849.0,230.0
1694,-4.16549,309.0
1711,-361674.0,176.0
1714,-46274.6,281.0
1723,-348794.0,180.0
1731,-37180.5,337.0
1734,-417418.0,170.0
1735,-450730.0,174.0
1744,-173806.0,198.0
1745,-4.53045,338.0
1763,-4.50445,270.0
1766,-329029.0,187.0
1768,-407626.0,195.0
1782,-333848.0,184.0
1782,-347948.0,220.0
1785,-48814.1,391.0
1786,-378712.0,216.0
1790,-460291.0,225.0
1796,-218614.0,247.0
1797,-290175.0,246.0
1811,-1449.88,365.0
1815,-524783.0,173.0
1823,-232823.0,260.0
1825,-370636.0,223.0
1835,-164238.0,296.0
1840,-4.95994,354.0
1856,-575125.0,164.0
1866,-18572.2,343.0
1866,-424.407,450.0
1874,-138802.0,331.0
1875,-121.617,466.0
1877,-302942.0,168.0
1879,-525722.0,174.0
1881,-616119.0,154.0
1886,-481822.0,198.0
1887,-273048.0,312.0
1888,-604080.0,156.0
1890,-490098.0,222.0
1892,-374496.0,259.0
1895,-560066.0,175.0
1918,-33.3086,362.0
1923,-598657.0,169.0
1926,-666217.0,153.0
1928,-527626.0,234.0
1929,-629861.0,174.0
1947,-227119.0,332.0
1955,-455453.0,245.0
1963,-6.30353,617.0
1965,-581699.0,219.0
1966,-6.31875,333.0
1968,-316708.0,295.0
1986,-6.37822,482.0
1986,-269962.0,356.0
1998,-6.25782,520.0
2026,-641732.0,207.0
2032,-26993.3,313.0
2035,-7.05802,427.0
2036,-512454.0,274.0
2049,-687317.0,193.0
2059,-169420.0,333.0
2072,-639434.0,243.0
2080,-644623.0,235.0
2091,-466134.0,292.0
2092,-520002.0,249.0
2096,-7.37856,263.0
2096,-650043.0,211.0
2109,-709068.0,239.0
2113,-7.249,449.0
2120,-731614.0,214.0
2123,-547981.0,231.0
2129,-558013.0,313.0
2133,-507.958,486.0
2139,-756.608,558.0
2141,-607861.0,241.0
2145,-648149.0,240.0
2146,-197.82,453.0
2149,-632278.0,297.0
2168,-252985.0,432.0
2174,-754107.0,225.0
2185,-327.688,264.0
2193,-226.713,684.0
2199,-363071.0,315.0
2213,-622876.0,302.0
2214,-205704.0,550.0
2223,-843866.0,226.0
2224,-458203.0,392.0
2225,-853363.0,255.0
2232,-1328.15,634.0
2239,-802117.0,233.0
2244,-159396.0,577.0
2252,-594469.0,338.0
2252,-519887.0,246.0
2254,-266555.0,302.0
2272,-643685.0,316.0
2285,-9.0765,718.0
2293,-611626.0,400.0
2305,-342478.0,535.0
2317,-958405.0,225.0
2319,-590555.0,373.0
2325,-893694.0,251.0
2326,-193851.0,503.0
2337,-398819.0,539.0
2347,-734044.0,305.0
2375,-18456.4,547.0
2386,-3167.14,725.0
2397,-752608.0,330.0
2413,-1699.71,691.0
2415,-894894.0,298.0
2428,-10.4922,614.0
2449,-685695.0,355.0
2529,-846819.0,322.0
2532,-11.7414,726.0
2538,-60175.2,661.0
2547,-603652.0,320.0
2553,-913341.0,346.0
2563,-58275.6,641.0
2567,-35236.2,911.0
2572,-13.0091,740.0
2613,-829590.0,360.0
2613,-1132820.0,327.0
2613,-502706.0,495.0
2632,-1009190.0,349.0
2642,-1169360.0,325.0
2646,-1288870.0,256.0
2648,-313736.0,609.0
2670,-828921.0,397.0
2694,-881429.0,406.0
2704,-784601.0,468.0
2716,-843573.0,504.0
2717,-1138470.0,336.0
2726,-1292090.0,313.0
2733,-1031040.0,402.0
2734,-686960.0,513.0
2736,-263548.0,659.0
2738,-1033730.0,485.0
2743,-1277550.0,330.0
2749,-1104400.0,425.0
2776,-806801.0,609.0
2784,-748129.0,436.0
2798,-1067390.0,482.0
2822,-663559.0,499.0
2852,-384779.0,875.0
2890,-396416.0,589.0
2913,-391899.0,898.0
2929,-895999.0,666.0
2931,-406566.0,644.0
2935,-628875.0,759.0
2937,-16.5544,864.0
2953,-802553.0,472.0
2975,-901303.0,572.0
2992,-965903.0,434.0
3004,-635916.0,616.0
3018,-18.6496,764.0
3043,-441560.0,543.0
3043,-911.56,854.0
3063,-1533830.0,522.0
3082,-1215640.0,714.0
3092,-1616290.0,398.0
3093,-848181.0,836.0
3104,-1033260.0,728.0
3115,-1468360.0,461.0
3120,-19.8478,929.0
3129,-463888.0,966.0
3154,-402721.0,854.0
3180,-1032660.0,766.0
3180,-957718.0,783.0
3184,-352623.0,647.0
3193,-91968.6,1149.0
3196,-1544340.0,613.0
3218,-1889630.0,389.0
3234,-1580140.0,563.0
3242,-954517.0,782.0
3255,-1652.32,1011.0
3261,-1530240.0,630.0
3271,-1762430.0,480.0
3282,-1721580.0,507.0
3290,-1975320.0,447.0
3314,-1188680.0,907.0
3326,-1531550.0,623.0
3336,-861600.0,1015.0
3340,-951623.0,905.0
3345,-1834130.0,545.0
3350,-1321810.0,854.0
3353,-141722.0,648.0
3354,-1774110.0,603.0
3366,-2026960.0,444.0
3382,-24.5685,1411.0
3394,-520276.0,874.0
3402,-121756.0,1136.0
3408,-22.651,1696.0
3409,-547942.0,1398.0
3423,-1942960.0,580.0
3424,-779309.0,990.0
3427,-1306680.0,794.0
3429,-1376590.0,735.0
3444,-1776020.0,637.0
3446,-66353.0,939.0
3465,-2065610.0,611.0
3471,-1676750.0,589.0
3472,-448616.0,1035.0
3478,-1374310.0,843.0
3495,-866705.0,645.0
3504,-2010540.0,568.0
3512,-2024840.0,526.0
3519,-2297090.0,488.0
3538,-2118460.0,547.0
3544,-2068410.0,633.0
3561,-1784260.0,708.0
3574,-2280190.0,610.0
3610,-22.2667,1356.0
3610,-1652870.0,731.0
3613,-1345420.0,843.0
3619,-895550.0,1184.0
3639,-1158310.0,1116.0
3647,-2171690.0,642.0
3651,-1647620.0,968.0
3663,-936309.0,1126.0
3664,-1221490.0,1072.0
3680,-1380520.0,903.0
3684,-917.949,2052.0
3700,-2461420.0,575.0
3705,-1613550.0,876.0
3712,-1569000.0,1012.0
3731,-2130590.0,649.0
3748,-1194.37,1313.0
3763,-1951860.0,945.0
3765,-2133460.0,762.0
3815,-2580430.0,606.0
3823,-686871.0,1326.0
3826,-2433420.0,695.0
3831,-2315.02,1772.0
3833,-1144400.0,1019.0
3847,-1756650.0,975.0
3858,-2309240.0,645.0
3863,-2183170.0,980.0
3889,-1748830.0,972.0
3890,-759876.0,866.0
3893,-2132100.0,910.0
3896,-2314800.0,681.0
3900,-1452990.0,948.0
3906,-2368590.0,815.0
3918,-891939.0,1149.0
3923,-2248210.0,790.0
3950,-10468.3,2030.0
3953,-2102540.0,989.0
3968,-2712140.0,710.0
3973,-2536980.0,811.0
3988,-2032290.0,1226.0
4001,-2396680.0,854.0
4019,-1187420.0,1524.0
4031,-1919830.0,1265.0
4048,-2757920.0,742.0
4053,-2560620.0,759.0
4060,-603.737,1913.0
4089,-3046000.0,731.0
4090,-2641710.0,870.0
4093,-3033320.0,636.0
4138,-2108210.0,1071.0
4150,-1967360.0,1220.0
4158,-718149.0,1784.0
4164,-2262270.0,971.0
4170,-2935950.0,884.0
4171,-2021160.0,844.0
4174,-2228750.0,1116.0
4234,-2987980.0,873.0
4238,-3024350.0,787.0
4302,-3040020.0,770.0
4305,0.861077,2716.0
4308,-1289260.0,1141.0
4325,-2875860.0,1041.0
4346,-1958820.0,1246.0
4371,-2614470.0,1047.0
4413,-3184870.0,1018.0
4414,-406731.0,2404.0
4415,-3061830.0,925.0
4461,-2509140.0,1534.0
4481,-3392860.0,964.0
4493,-3682460.0,765.0
4495,-3091130.0,1170.0
4527,-382231.0,2319.0
4549,-605292.0,1460.0
4564,-1970030.0,1115.0
4592,-919900.0,1565.0
4612,-2032510.0,1658.0
4642,-3072480.0,1301.0
4646,-3461490.0,1095.0
4670,-2213410.0,1042.0
4675,-1905700.0,1430.0
4707,-3535350.0,1195.0
4741,-1710740.0,1285.0
4782,-2693.49,2588.0
4797,-662.344,2455.0
4802,-1111490.0,2131.0
4803,-3555230.0,1103.0
4804,-2880210.0,1512.0
4812,-3385280.0,1476.0
4839,-2404300.0,1605.0
4869,-561714.0,2681.0
4884,-1814610.0,1438.0
4889,-2760690.0,1551.0
4901,-2670600.0,1808.0
4901,-3557400.0,1553.0
4932,-4240160.0,1069.0
4938,-2996740.0,1590.0
4944,-4027290.0,1185.0
4970,-4486340.0,1065.0
4975,-3450020.0,1623.0
4977,-4013050.0,1079.0
4987,-2673060.0,2082.0
5017,-2081.23,4231.0
5022,-4597500.0,946.0
5023,-3138940.0,2015.0
5043,-3253180.0,1929.0
5112,-3122170.0,1869.0
5112,-3324770.0,1792.0
5117,-3821730.0,1386.0
5124,-4992560.0,1091.0
5139,-663933.0,2772.0
5148,-4523310.0,1231.0
5159,-4734840.0,1130.0
5162,-4418150.0,1596.0
5180,-4399340.0,1373.0
5204,-4404750.0,1348.0
5276,-4173880.0,1729.0
5326,-1259.6,4163.0
5349,-3515720.0,1654.0
5372,-1511.51,3596.0
5406,-5105100.0,1367.0
5435,-3486500.0,1905.0
5458,-10645.5,2910.0
5487,-4706480.0,1462.0
5521,-2768630.0,2536.0
5557,-5013520.0,1611.0
5582,-1060080.0,3264.0
5590,-3988720.0,2067.0
5604,-91473.4,4446.0
5606,-1816770.0,1978.0
5609,-4306480.0,2077.0
5660,-2809040.0,3151.0
5705,-4980480.0,1947.0
5734,-5019090.0,1878.0
5755,-148595.0,3301.0
5778,-3832270.0,1715.0
5782,167.762,3141.0
5841,-5315590.0,1940.0
5934,-1228520.0,3647.0
5985,-5240780.0,1929.0
6014,-2764550.0,2546.0
6031,-5696230.0,1886.0
6071,-5987080.0,2026.0
6083,-1953880.0,4070.0
6139,-4990380.0,1747.0
6162,-6580030.0,1756.0
6189,-3020790.0,3638.0
6229,-6615160.0,1541.0
6232,-6093560.0,1918.0
6246,-4266670.0,3178.0
6276,-5112520.0,2214.0
6355,-5237230.0,2217.0
6363,-5596060.0,2657.0
6416,-7405490.0,1733.0
6445,-7561520.0,1789.0
6459,-6452430.0,2155.0
6599,-7159760.0,2166.0
6615,-7964580.0,1896.0
6689,-4979.34,5060.0
6704,-7577720.0,2341.0
6708,-8100280.0,1822.0
6731,-1107440.0,4834.0
6741,-6479630.0,2811.0
6785,-921236.0,3162.0
6788,-5823390.0,3233.0
6803,-5916240.0,2970.0
6860,-4792580.0,3780.0
6865,-7702160.0,2297.0
6892,382.611,3056.0
6895,-6768920.0,2607.0
6914,-5362460.0,2855.0
6917,-8817780.0,1724.0
6970,-6831400.0,3424.0
7029,-5809690.0,4742.0
7044,-8802620.0,1936.0
7136,-6588700.0,3153.0
7141,-6363300.0,3439.0
7152,-1841690.0,6681.0
7158,-2593850.0,5668.0
7188,-9679470.0,1992.0
7200,-8329290.0,2934.0
7200,-8087140.0,3005.0
7215,-8648020.0,2712.0
7232,-9347450.0,2101.0
7255,-4276.65,5722.0
7370,-6588710.0,3652.0
7450,-9776830.0,2512.0
7517,-9301850.0,2982.0
7561,-8780080.0,3201.0
7607,-7620780.0,4178.0
7651,-7671930.0,3564.0
7677,-19745.5,6823.0
7764,-7662100.0,5018.0
7824,-9674890.0,3495.0
7852,-10329500.0,3332.0
7854,-10860900.0,2409.0
7871,-8556960.0,3315.0
7891,-11352600.0,2576.0
7952,-2109600.0,5988.0
7957,-1190720.0,7730.0
7982,-8206780.0,5094.0
8130,466.53,9564.0
8201,-11103000.0,3332.0
8340,-1189150.0,6191.0
8441,-12825500.0,3070.0
8480,-10768100.0,3745.0
8632,-9539530.0,4892.0
8697,-7261510.0,3270.0
8723,-13332500.0,4020.0
8731,-7473590.0,5683.0
8743,-10401400.0,4941.0
8886,-7186100.0,6055.0
9024,-6683970.0,3262.0
9066,-12200000.0,4230.0
9100,-9927090.0,5449.0
9162,-4075650.0,8067.0
9165,-14769700.0,4099.0
9209,-11869800.0,5349.0
9222,-7719500.0,8080.0
9280,-3781.41,11532.0
9306,-1856570.0,10385.0
9529,-15315300.0,4841.0
9542,-16869100.0,3783.0
9560,-15419400.0,5089.0
9628,-11454300.0,7170.0
9637,-14335100.0,4243.0
9680,-9238820.0,8942.0
9721,-16290700.0,4533.0
9745,-10686800.0,8183.0
9846,-11908000.0,4495.0
9847,-16322100.0,4198.0
9873,-1486270.0,11483.0
9908,-11333700.0,8313.0
9911,-12253500.0,5406.0
9918,-12650600.0,6218.0
9933,-1508070.0,9832.0
9960,-17252700.0,4532.0
9999,-14028400.0,7086.0
10080,-3885880.0,8232.0
10256,-4139500.0,11525.0
10318,-17054500.0,5205.0
10468,-15250900.0,5550.0
10692,-521201.0,12035.0
10770,-8075830.0,13653.0
10819,-5158780.0,11321.0
10837,-19600800.0,6425.0
10889,-14468300.0,9534.0
10926,-20006000.0,6937.0
10935,-21969200.0,5476.0
11001,-167905.0,20620.0
11045,-23402600.0,5043.0
11057,-13602200.0,9311.0
11118,-11999000.0,10292.0
11144,-17933600.0,8333.0
11223,-22396800.0,5099.0
11248,-14314300.0,10348.0
11296,-23979200.0,5267.0
11314,-20782800.0,7209.0
11532,-23725200.0,6099.0
11560,-24607900.0,5693.0
11615,-41645.1,21303.0
11732,-22006800.0,8185.0
11822,-21324700.0,7321.0
11846,-21588700.0,8531.0
12000,-18229000.0,11173.0
12026,-22526400.0,9002.0
12049,-14042500.0,11183.0
12139,-21039500.0,5846.0
12173,-26897200.0,6356.0
12238,-20808400.0,11124.0
12256,-24103700.0,7929.0
12283,-20902900.0,10109.0
12294,-1646800.0,19990.0
12312,-22955500.0,8983.0
12316,-23099600.0,9201.0
12437,-27478300.0,7880.0
12481,-19299300.0,12507.0
12510,-24206700.0,11017.0
12759,-15953700.0,15544.0
12781,-20307800.0,11007.0
12790,-21911000.0,11234.0
12865,-29503600.0,7710.0
12875,-256633.0,26133.0
12902,-23853100.0,11559.0
12938,-19814.1,23912.0
12989,-29926500.0,8572.0
13099,-16625500.0,17399.0
13111,-30148.8,18868.0
13232,-30836500.0,9404.0
13237,-25272900.0,10122.0
13278,-3045360.0,23656.0
13305,-21897000.0,12889.0
13400,-24684300.0,12414.0
13413,-18064.2,24973.0
13430,-16386500.0,18925.0
13500,-168589.0,16666.0
13728,-12050600.0,21939.0
13952,-30322400.0,11557.0
13955,-14311900.0,21636.0
14179,-24703700.0,14575.0
14236,-28157400.0,16187.0
14239,-18061300.0,18213.0
14332,-24307700.0,17750.0
14432,-32869700.0,13308.0
14463,-37464200.0,10559.0
14571,-38457400.0,9645.0
14572,-41805500.0,7248.0
14630,-21524100.0,17647.0
14662,-39066700.0,9832.0
14686,-12589700.0,28753.0
14737,-31990200.0,15369.0
14805,-36891500.0,11729.0
14877,-20536500.0,22800.0
14945,-9114110.0,28182.0
15336,-31714800.0,17111.0
15512,-75434.8,35120.0
15559,-23821500.0,15722.0
15913,-39528800.0,13878.0
16000,-33335100.0,19922.0
16208,-41146700.0,17444.0
16252,-33158500.0,22406.0
16306,-37282900.0,21438.0
16342,-31537500.0,20139.0
16629,-42349600.0,19728.0
16989,-47662700.0,17354.0
17036,-32793600.0,24617.0
17152,-51084900.0,17029.0
17293,-9389120.0,41693.0
17486,-50114800.0,20066.0
17532,-52558200.0,16971.0
17641,-55636200.0,16027.0
17713,-44773100.0,24397.0
17931,-10035300.0,44610.0
18061,-43669400.0,27167.0
18074,-26663400.0,34329.0
18102,-32671500.0,30518.0
18124,-58071600.0,16374.0
18130,-56641400.0,19059.0
18165,-44495700.0,22395.0
18264,-60993500.0,16685.0
18290,-65593500.0,14115.0
18354,-55134400.0,19919.0
18385,-36683000.0,29405.0
18472,-58488500.0,17975.0
18599,-397090.0,60749.0
18778,-48034500.0,27590.0
18856,-57817900.0,23948.0
18950,-52854300.0,26509.0
19017,-63428400.0,18438.0
19068,-64801000.0,17988.0
19203,-64182500.0,20676.0
19288,-54954100.0,24088.0
19413,-57659600.0,23237.0
19431,-61412600.0,24495.0
19703,-68507400.0,23040.0
19807,-51130200.0,32238.0
19814,-26498900.0,48256.0
19827,-71347900.0,15713.0
20008,-59203300.0,29613.0
20154,-72731200.0,17265.0
20390,-17408500.0,53493.0
20398,-62164500.0,35951.0
20441,-73204000.0,19996.0
20448,-65320300.0,25951.0
20566,-76721200.0,19023.0
20668,-76922700.0,20753.0
20755,-80448500.0,20899.0
20775,-75636000.0,24836.0
20882,-65522700.0,24971.0
21378,-42340000.0,55321.0
21400,-66963300.0,27978.0
21481,-66330500.0,35168.0
21609,-50278000.0,42650.0
21706,-74963900.0,32273.0
21865,-85402700.0,24573.0
21871,-73720600.0,34615.0
21926,-70445500.0,39464.0
22103,-73000600.0,40255.0
22604,-83702100.0,33729.0
22765,-96464200.0,24569.0
22798,-88928900.0,24682.0
22841,-84733200.0,31575.0
23153,-57005400.0,39831.0
23387,-89206300.0,34261.0
23568,-36493000.0,60184.0
23613,-93835100.0,37886.0
23686,-100494000.0,31469.0
23745,-104192000.0,27650.0
23876,-105871000.0,25947.0
24144,-74561300.0,47159.0
24346,-104392000.0,31840.0
24575,-20460300.0,75597.0
24690,-82207800.0,42596.0
24879,-105774000.0,41873.0
26078,-124331000.0,33632.0
26266,-123148000.0,34408.0
26720,-113787000.0,50035.0
27164,-96789900.0,64121.0
27336,-128337000.0,39038.0
29082,-126416000.0,64298.0
29740,-159422000.0,54391.0
29969,-124726000.0,70530.0
30817,-165727000.0,58824.0
32780,-189093000.0,66800.0
33062,-1377040.0,145387.0
37774,-230368000.0,106950.0
38184,-272099000.0,76689.0
40375,-301614000.0,96517.0
40950,-314549000.0,86806.0
41369,-282856000.0,124862.0
42989,-304637000.0,133416.0


==> figures/log_files/dense_gaec_inc_nn_faiss_mean.csv <==
-41146700.0,-14314300.0,-5240780.0,3332.0,8983.0,21636.0


==> figures/log_files/dense_laec_inc_nn_faiss.csv <==
3398.1440833844267,-6340764.993633228,2123.047823421214
16,-4.42612e-06,0.0
16,-1.85679e-06,0.0
17,-5.31117e-06,0.0
17,-4.68204e-06,0.0
18,-4.22002e-06,0.0
18,-3.49578e-06,0.0
18,-4.52263e-06,0.0
18,-2.63545e-06,0.0
18,-4.51454e-06,0.0
18,-4.1162e-06,0.0
19,-3.09775e-06,0.0
19,4.1371e-07,0.0
19,-4.92904e-06,0.0
19,-3.34206e-06,0.0
20,-1.25763e-06,0.0
20,1.75929e-07,0.0
20,-4.26005e-06,0.0
21,-9.45357e-06,0.0
21,-1.17296e-05,0.0
22,-2.56888e-06,0.0
22,-1.71381e-06,0.0
22,2.13909e-05,0.0
23,8.19369e-06,0.0
23,6.17722e-07,0.0
23,1.80062e-06,0.0
23,5.1028e-06,0.0
24,-5.24475e-06,0.0
24,2.91398e-06,0.0
24,2.6365e-06,0.0
25,3.89251e-06,0.0
25,4.05143e-06,0.0
26,5.56133e-06,0.0
26,1.20996e-06,0.0
26,8.83541e-06,0.0
26,9.70637e-06,0.0
27,-6.30916e-06,0.0
27,-9.43609e-07,0.0
28,1.1478e-05,0.0
28,5.73967e-06,0.0
29,-3.62283e-07,0.0
29,5.90542e-07,0.0
30,1.1371e-05,0.0
32,2.94288e-06,0.0
32,1.26588e-05,0.0
32,8.58933e-06,0.0
32,9.87657e-06,0.0
33,1.14049e-05,0.0
33,2.3997e-05,0.0
33,2.52754e-05,0.0
34,4.65501e-05,0.0
34,5.23425e-06,0.0
34,3.62461e-06,0.0
34,5.44972e-06,0.0
34,-83.6722,0.0
34,1.41294e-05,0.0
34,2.27232e-06,0.0
34,1.88903e-05,0.0
34,1.21839e-05,0.0
34,1.51413e-05,0.0
35,2.59672e-05,0.0
35,1.62981e-05,0.0
36,-31.6936,0.0
36,8.79119e-06,0.0
37,3.77005e-05,0.0
37,2.78966e-05,0.0
37,2.5736e-05,0.0
37,4.12163e-05,0.0
37,2.42822e-05,0.0
37,3.22135e-05,0.0
37,3.63892e-05,0.0
37,3.30372e-05,0.0
38,5.35216e-05,0.0
38,4.26554e-05,0.0
38,4.09174e-05,0.0
38,4.93429e-05,0.0
39,4.76586e-05,0.0
39,5.59042e-05,0.0
39,4.55169e-05,0.0
39,4.03563e-05,0.0
39,2.60185e-05,0.0
40,3.10703e-05,0.0
41,4.76294e-05,0.0
42,1.21297e-05,0.0
42,-2.579e-05,0.0
42,1.31547e-05,0.0
42,2.97554e-05,0.0
42,8.54553e-06,0.0
42,1.71569e-05,0.0
43,3.14399e-05,0.0
43,4.81648e-05,0.0
44,-189.257,0.0
45,6.04672e-05,0.0
45,6.20434e-05,0.0
46,5.20851e-05,0.0
46,7.88091e-05,0.0
46,7.13816e-05,0.0
46,5.44595e-05,0.0
46,7.98193e-05,0.0
47,3.08528e-05,0.0
48,6.73707e-05,0.0
48,5.75223e-05,0.0
48,8.5227e-05,0.0
48,6.5412e-05,0.0
48,-194.756,0.0
49,5.61943e-05,0.0
49,7.29182e-05,0.0
49,4.83933e-05,0.0
50,8.83518e-05,1.0
50,-345.552,0.0
52,7.56633e-05,0.0
52,-1.83647e-06,0.0
53,0.000103908,0.0
53,0.00010402,0.0
53,0.000104524,0.0
54,7.02114e-05,0.0
54,8.08663e-05,0.0
55,0.000100378,0.0
55,8.43217e-05,0.0
55,9.8286e-05,0.0
55,0.000107478,0.0
55,0.000118805,0.0
56,-243.029,0.0
56,0.000136171,0.0
56,0.000103511,1.0
56,0.00012543,0.0
57,-311.885,0.0
57,-269.119,0.0
58,4.98558e-05,0.0
58,-343.161,0.0
58,8.77757e-05,0.0
58,6.7189e-05,0.0
59,0.000100707,0.0
59,0.00011076,0.0
59,-382.382,0.0
59,5.80838e-05,1.0
60,0.000118568,1.0
60,-424.629,0.0
61,0.000119633,0.0
61,0.000135478,1.0
62,0.000103481,1.0
62,8.47759e-05,0.0
62,4.94243e-05,0.0
63,7.96478e-05,1.0
63,-2.24371e-05,0.0
63,3.41305e-05,1.0
64,2.42545e-05,1.0
64,0.000141096,1.0
64,9.4809e-05,0.0
64,2.29755e-05,1.0
65,0.000174464,1.0
65,0.000100947,1.0
65,4.97007e-05,1.0
65,-355.218,0.0
65,-222.514,1.0
66,6.92952e-05,1.0
66,0.000290478,0.0
67,-302.406,0.0
67,6.6553e-05,1.0
67,8.70962e-05,1.0
68,-5.38542e-05,1.0
68,-355.965,1.0
68,6.68757e-05,1.0
68,9.98157e-05,0.0
69,3.57226e-05,1.0
69,-506.233,0.0
69,5.21858e-05,1.0
69,4.83051e-05,1.0
70,1.09651e-05,1.0
70,5.52937e-06,1.0
71,-2.29659e-05,1.0
71,9.47834e-06,1.0
72,-357.523,1.0
72,-376.993,1.0
72,-5.76348e-05,1.0
72,-61.0928,1.0
72,2.08283e-05,1.0
72,2.3829e-05,1.0
73,-405.708,1.0
73,-1.04605e-05,1.0
74,-2.60514e-05,1.0
74,-419.36,1.0
74,-6.61004e-05,1.0
76,-9.61963e-05,1.0
76,-539.985,0.0
76,-4.77295e-05,1.0
77,-0.000156553,1.0
77,-3.85386e-05,1.0
77,-7.71222e-05,1.0
78,-0.000231915,1.0
79,-586.078,0.0
80,-0.000152316,2.0
80,-470.696,1.0
81,-943.94,1.0
82,-639.066,0.0
82,-0.000263739,1.0
82,-0.000269377,1.0
83,-258.82,1.0
85,-0.000347464,1.0
85,-0.000281553,1.0
86,-0.000433324,1.0
86,-0.000498277,1.0
87,-0.000330754,1.0
88,-646.621,1.0
88,-648.846,1.0
88,-0.000407926,1.0
89,-0.000589428,1.0
90,-0.000493633,1.0
91,-1.08998,1.0
92,-0.000596949,1.0
92,-0.000515737,1.0
93,-0.000713718,1.0
93,-0.000588841,1.0
94,-0.000759884,1.0
94,-412.03,1.0
95,-806.54,1.0
97,-0.000704424,2.0
97,-577.189,1.0
97,0.000720993,1.0
98,-0.000894714,1.0
98,-593.49,1.0
99,-1174.18,1.0
99,-0.000915679,2.0
99,0.000156209,1.0
100,-575.69,1.0
101,-592.465,1.0
101,-703.415,1.0
102,-454.75,1.0
102,-1387.21,1.0
103,-991.294,1.0
103,-473.765,1.0
104,-0.00128195,2.0
104,-1322.89,1.0
104,-485.851,2.0
105,-803.317,2.0
105,-671.097,1.0
105,-0.00107641,2.0
105,-0.000964204,2.0
105,-0.00108825,2.0
107,-0.00124085,2.0
108,-966.893,1.0
108,-0.0010905,2.0
109,-992.378,1.0
109,-1218.74,1.0
110,-0.000306133,1.0
111,-0.00132777,2.0
111,-1231.28,1.0
112,-0.00151544,2.0
112,-0.00133928,2.0
112,-626.096,2.0
112,-1201.29,1.0
113,-0.00119468,1.0
113,-0.00141625,2.0
114,-0.00151242,2.0
114,-0.00169733,2.0
114,-0.00175697,1.0
115,-1697.55,1.0
116,-0.00122394,1.0
117,-1068.25,2.0
118,-0.00184568,2.0
118,-0.00178893,1.0
119,-677.534,2.0
119,-0.00185586,2.0
120,-0.00205739,2.0
121,-0.000383679,2.0
122,-0.00203147,2.0
125,-0.00208399,3.0
126,-0.00247324,2.0
127,-0.00235097,3.0
127,-1102.84,1.0
130,-2006.43,1.0
131,-0.00269795,3.0
132,-0.00271446,2.0
133,-0.00270893,2.0
136,-0.00312344,3.0
137,-0.00295088,2.0
137,-0.00309867,2.0
138,-486.672,2.0
138,-0.00325622,2.0
138,-1784.92,2.0
139,-2489.77,2.0
141,-0.0033865,2.0
141,-0.00335284,3.0
142,-0.0011809,1.0
142,-0.00330056,2.0
144,-2306.64,2.0
144,-0.00436008,3.0
144,-1657.11,2.0
147,-540.778,3.0
148,-0.00412557,4.0
148,-0.00415879,3.0
149,-0.00478297,3.0
151,-1638.16,2.0
151,-2200.24,3.0
152,-0.003974,4.0
152,-0.00437321,4.0
152,-1518.5,2.0
154,-3280.33,2.0
154,-0.00403635,2.0
156,-2458.76,2.0
156,-2390.67,2.0
158,-1013.75,3.0
159,-0.00359833,2.0
159,-1038.83,3.0
159,-2299.61,3.0
160,-0.00528056,5.0
160,-0.00504762,5.0
161,-0.00577638,4.0
162,-0.00556257,3.0
162,-0.00458231,3.0
165,-0.00609902,3.0
166,-0.00638027,3.0
166,-0.00606916,4.0
167,-0.00637739,4.0
168,-0.00663456,4.0
169,-0.00608256,5.0
169,-0.00657862,4.0
170,-2433.91,2.0
170,-2065.74,4.0
170,-0.00671241,5.0
171,-2203.53,2.0
171,-0.00606805,3.0
175,-0.00592621,3.0
175,-2684.86,3.0
176,-0.00736179,5.0
177,-2498.49,3.0
178,-0.00806632,3.0
179,-1223.28,4.0
182,-4245.84,4.0
182,-4.80501,4.0
182,-0.00839775,6.0
183,-3014.73,3.0
183,-0.00704264,2.0
187,-0.00873914,3.0
188,-0.00865245,5.0
188,-0.0089664,5.0
190,-3032.34,3.0
191,-4813.62,2.0
191,-0.00930604,3.0
192,-0.00894966,4.0
192,-4465.77,3.0
194,-0.00637775,4.0
195,-1437.63,4.0
195,-4445.34,3.0
197,-2720.75,4.0
198,-3021.75,4.0
198,-0.010151,5.0
199,-0.0106802,5.0
200,-0.010741,10.0
200,-0.0111602,6.0
202,-5307.84,3.0
203,-4930.51,4.0
203,-5507.07,3.0
205,-1013.49,5.0
207,-0.0118697,6.0
207,-0.010214,6.0
207,-0.0126248,4.0
207,-4444.76,5.0
209,-0.0106341,9.0
210,-0.0120256,5.0
211,-0.0125223,4.0
211,-4873.36,3.0
211,-5544.46,3.0
212,-0.0124619,5.0
214,-0.0117915,7.0
217,-0.012359,7.0
217,-2775.74,4.0
217,-5155.17,4.0
218,-0.0124707,7.0
218,-0.0133162,6.0
219,-4147.69,3.0
221,-2192.86,5.0
222,-0.0130898,4.0
223,-4478.41,6.0
224,-0.0122807,9.0
224,-0.012445,6.0
226,-0.0134007,7.0
226,-0.0133108,5.0
227,-1355.5,3.0
228,-6458.01,3.0
230,-0.0131089,5.0
231,-5148.21,5.0
231,-0.0126018,6.0
233,-3618.29,5.0
234,-0.0126628,4.0
234,-4137.77,6.0
238,-0.014732,7.0
238,-5473.64,5.0
239,-5075.42,7.0
239,-0.0135252,6.0
239,-0.0123808,8.0
239,-0.0124438,12.0
240,-0.0165775,6.0
240,-0.014615,6.0
241,-0.0146985,5.0
243,-7047.88,4.0
243,-2915.91,7.0
245,-0.0203645,5.0
245,-6273.68,5.0
245,-8254.75,4.0
246,-4131.38,6.0
248,-0.0179571,5.0
248,-0.0150742,5.0
251,-0.0139841,7.0
252,-5518.31,5.0
252,-0.0135027,8.0
253,-7353.04,5.0
255,-0.0137444,10.0
257,-6339.22,4.0
257,-0.0129921,7.0
264,-0.0122551,7.0
264,-7474.72,8.0
265,-6111.56,8.0
266,-9558.18,5.0
267,-0.0140575,8.0
267,-4956.58,4.0
267,-6150.39,6.0
268,-9225.66,4.0
270,-0.0114177,7.0
273,-5374.23,7.0
273,-0.0109834,11.0
274,-0.0117899,10.0
275,-0.0116893,7.0
275,-4085.53,7.0
275,-10525.9,4.0
276,-7450.02,6.0
276,-8558.81,6.0
276,-8872.74,4.0
277,-0.0111771,10.0
278,-0.0123027,9.0
278,-0.011244,8.0
278,-0.0131581,9.0
279,-8101.63,8.0
282,-9738.05,4.0
282,-0.0120192,8.0
283,-0.00976005,10.0
283,-0.012795,9.0
283,-9202.0,5.0
284,-9734.13,5.0
286,-0.0101924,11.0
287,-0.0101928,10.0
289,-11830.7,6.0
290,-3548.33,9.0
292,-2501.02,6.0
293,-0.0111823,10.0
294,-0.00682939,12.0
294,-8953.61,5.0
296,-8949.26,6.0
296,-0.00888748,8.0
297,-5263.93,8.0
297,-6966.9,6.0
297,-9137.37,6.0
298,-0.00780442,11.0
298,-0.00827562,6.0
299,-10307.3,6.0
300,-5911.62,9.0
301,-0.00629929,9.0
306,-0.00514283,7.0
306,-0.00429165,8.0
307,-6789.42,7.0
309,-13463.3,5.0
310,-12453.2,7.0
310,-14055.9,5.0
311,-10878.3,8.0
313,-0.00489466,11.0
313,-0.00501172,11.0
313,-5732.08,8.0
315,-0.00298099,9.0
316,-0.00304242,13.0
318,-8807.65,7.0
319,-0.00392959,11.0
319,-10773.1,7.0
320,-0.00195666,9.0
320,-0.00261967,14.0
321,-0.00301318,8.0
321,-0.00410894,15.0
321,-6023.9,7.0
323,0.00122738,13.0
325,-0.0226995,7.0
326,-4175.02,10.0
326,-16370.6,6.0
327,-7032.11,9.0
329,0.00299161,10.0
329,-9506.92,7.0
331,-0.000771537,19.0
332,-11879.0,8.0
336,0.00401371,13.0
336,0.00154882,13.0
336,-8525.86,11.0
337,-12915.4,6.0
337,0.00454642,13.0
340,-6934.43,14.0
340,-9977.74,9.0
340,-0.0550707,8.0
342,-15892.3,6.0
343,0.0102997,15.0
344,-14767.9,9.0
344,-1443.92,6.0
344,-6177.34,8.0
344,0.00609587,14.0
344,0.00657811,10.0
346,-6045.44,9.0
346,-12581.9,9.0
348,-52.6598,16.0
349,-13610.5,8.0
350,-11805.2,8.0
353,-5398.49,11.0
354,-12905.3,10.0
355,0.0108307,12.0
355,-12519.9,8.0
357,-14597.3,8.0
358,0.0144895,11.0
358,-1566.34,10.0
360,-7195.78,9.0
361,-11393.6,9.0
361,-11952.9,10.0
361,0.0147318,15.0
364,-16214.9,7.0
365,-328.349,13.0
368,-19927.8,7.0
370,-8012.32,11.0
371,-14056.2,9.0
373,-18551.3,7.0
374,-12460.0,11.0
374,-9891.77,9.0
375,-16102.6,6.0
376,-23452.9,4.0
378,-12299.1,8.0
380,0.0225243,13.0
381,0.0233017,17.0
383,-10507.9,15.0
384,-18103.6,8.0
385,0.00758669,10.0
386,-10261.6,12.0
387,-15577.9,10.0
388,-41.1542,9.0
388,0.0243387,15.0
390,-15964.1,9.0
390,-9734.46,11.0
390,0.0207094,8.0
390,0.0263632,23.0
393,-4057.04,11.0
393,-13780.5,9.0
393,0.0299516,14.0
394,0.0269346,18.0
401,0.0283479,13.0
405,0.0430778,19.0
405,-10115.8,12.0
405,-6005.58,13.0
406,-22363.0,7.0
407,-0.0161443,13.0
409,-18667.6,9.0
409,-8353.36,16.0
413,-19671.7,9.0
416,0.0408378,17.0
416,-4333.61,17.0
417,0.0418348,17.0
420,-13575.8,14.0
423,-15324.5,10.0
423,-25620.1,8.0
425,-16041.2,10.0
427,-16074.0,10.0
429,-17802.9,11.0
429,-25675.3,11.0
431,-5597.57,12.0
432,-28856.4,6.0
433,-15122.3,15.0
433,0.0509602,20.0
433,-9735.83,16.0
433,-31276.7,8.0
434,0.0500837,20.0
435,0.050781,22.0
439,-9524.61,17.0
442,-17801.7,13.0
442,-24592.8,11.0
443,0.0527456,18.0
443,-11.6166,13.0
444,-21135.4,16.0
446,-13124.2,12.0
448,-23616.5,10.0
450,-29925.9,9.0
450,-22423.0,19.0
454,0.0466994,19.0
456,-22235.9,13.0
457,-15534.8,14.0
457,-22746.3,15.0
457,-26483.4,11.0
458,-25744.2,10.0
458,-9019.04,14.0
458,-16437.6,13.0
461,0.0516922,18.0
463,-20663.7,9.0
464,0.0659504,29.0
466,-23988.4,16.0
467,0.0696513,16.0
469,0.0705164,26.0
470,0.0672645,17.0
472,-26217.6,11.0
476,-84.8982,24.0
480,0.0175437,15.0
480,0.0638371,24.0
483,0.0558065,24.0
490,0.0704816,23.0
497,0.0743369,24.0
497,-29364.0,13.0
497,-33254.6,13.0
498,-24141.7,21.0
502,-2743.55,14.0
506,-13.0905,26.0
507,-12900.7,20.0
509,-40454.2,10.0
510,0.0748886,29.0
511,-25741.1,16.0
511,-36539.3,12.0
513,-31418.2,19.0
521,0.0650261,24.0
522,-0.0733004,16.0
524,-39377.2,15.0
525,0.0824332,29.0
525,-19668.2,18.0
527,-11226.3,14.0
530,-31868.8,15.0
531,0.0235879,19.0
533,-25735.7,13.0
535,-35354.2,13.0
535,-40420.2,15.0
545,-8264.18,32.0
545,0.0561529,30.0
547,-39350.9,16.0
547,0.0701528,32.0
548,0.0843309,21.0
549,0.0538474,32.0
553,-5496.01,25.0
555,-40940.9,12.0
557,-30332.0,21.0
557,-6046.32,24.0
561,0.0569909,31.0
561,-22031.0,26.0
562,-9606.49,25.0
565,0.0727634,29.0
567,-20309.4,25.0
567,-36218.7,22.0
568,0.0740973,28.0
570,-29820.9,18.0
576,-37813.0,16.0
577,0.0580216,44.0
578,0.0767764,32.0
580,0.0680051,31.0
581,0.0513005,35.0
585,-40343.2,17.0
585,-22903.3,23.0
589,-40255.3,15.0
591,-16912.2,22.0
593,-14373.1,26.0
600,-30909.6,26.0
602,-21993.3,27.0
602,0.0519245,30.0
604,-14892.0,31.0
604,0.00360935,18.0
605,0.0555363,39.0
608,0.0406781,35.0
609,-23130.7,19.0
609,-53524.2,15.0
610,0.0521761,37.0
612,-49035.7,17.0
614,0.0663981,29.0
615,0.0319466,32.0
616,-9640.67,30.0
617,-21022.0,25.0
620,-26468.4,24.0
621,-62165.5,13.0
624,-55899.3,15.0
630,-54509.7,23.0
635,-21576.1,27.0
639,0.0359477,45.0
640,-26860.1,21.0
640,-23018.6,29.0
641,-48845.7,21.0
649,-46132.2,22.0
650,-32906.1,25.0
651,-38784.6,25.0
659,-55461.6,19.0
660,-67692.8,18.0
664,-43284.6,27.0
665,-11556.8,57.0
666,-36391.9,29.0
667,-65226.7,21.0
668,0.00755665,38.0
669,0.00397672,41.0
670,-0.0327832,41.0
671,-72038.4,20.0
677,-25680.5,32.0
678,-0.0354645,43.0
679,-9849.56,41.0
683,-37086.3,28.0
684,-60403.0,19.0
686,-51552.0,17.0
686,-71425.0,16.0
686,-40588.4,26.0
689,-65098.7,19.0
689,-62348.2,17.0
689,-38260.1,23.0
690,-69407.8,28.0
690,-64771.3,19.0
691,-67288.9,24.0
694,-52006.0,23.0
694,-47476.7,23.0
695,-34647.1,40.0
696,-74945.7,21.0
697,-62164.6,25.0
699,-0.023779,43.0
702,-0.0480107,48.0
703,-63418.1,23.0
705,-45246.2,23.0
705,-72890.4,22.0
707,-58630.1,24.0
708,-80.4837,43.0
709,-67744.7,21.0
709,-71192.9,27.0
711,-60042.0,29.0
712,-68537.9,25.0
717,-83845.7,16.0
717,-17625.7,43.0
719,-28393.7,30.0
720,-82291.9,15.0
725,-0.0585844,31.0
732,-25939.5,45.0
734,-39136.4,28.0
735,-37492.1,43.0
739,-23359.5,46.0
739,-18972.3,48.0
739,-0.0717618,40.0
740,-48841.9,31.0
742,-66210.7,33.0
742,-77127.7,22.0
745,-14872.7,43.0
753,-43162.6,41.0
756,-55099.5,48.0
756,-66375.1,35.0
760,-80945.1,29.0
762,-0.1405,60.0
766,-81729.6,23.0
768,-77624.3,28.0
768,-28761.2,33.0
773,-79789.6,29.0
776,-46216.5,34.0
778,-73079.3,24.0
780,-90667.1,25.0
783,-58753.8,31.0
796,-89000.1,33.0
798,-0.207444,45.0
799,-55946.8,28.0
800,-5.02998,48.0
803,-54160.3,31.0
803,-0.20535,42.0
806,-62284.0,33.0
808,-69402.0,26.0
809,-94943.3,28.0
809,-54264.6,45.0
810,-41607.4,57.0
811,-98687.2,27.0
811,-10922.4,48.0
811,-74095.0,36.0
812,-87159.1,34.0
812,-37.7054,78.0
816,-73173.1,26.0
816,-56082.3,49.0
817,-49687.6,33.0
818,-71958.0,36.0
822,-0.21016,50.0
824,-85762.2,25.0
827,-23163.1,35.0
827,-0.234013,61.0
832,-0.227567,44.0
832,-104391.0,24.0
833,-44116.9,39.0
837,-115710.0,23.0
839,-83166.4,33.0
847,-105743.0,25.0
849,-83888.1,43.0
851,-66715.5,46.0
851,-99931.4,33.0
854,-79648.8,31.0
863,-0.275312,69.0
863,-78783.3,31.0
863,-84684.0,29.0
866,-124154.0,24.0
867,-87979.9,28.0
877,-108238.0,35.0
877,-0.332304,63.0
884,-87817.8,36.0
884,-62466.5,42.0
890,-0.352904,81.0
893,-58028.1,54.0
895,-0.376108,64.0
895,-0.363111,72.0
895,-93800.0,42.0
896,-93999.6,38.0
898,-379.912,41.0
900,-112595.0,25.0
903,-0.404133,64.0
906,-92859.4,48.0
907,-80176.1,53.0
907,-102173.0,48.0
912,-70643.2,41.0
914,-123377.0,33.0
917,-105439.0,38.0
918,-27850.0,58.0
921,-98245.3,43.0
921,-96957.3,33.0
924,-0.432759,53.0
924,-0.413567,59.0
926,-16404.8,48.0
926,-0.433679,88.0
929,-127447.0,23.0
944,-90281.7,55.0
945,-44979.1,58.0
946,-63438.3,43.0
949,-32189.8,59.0
956,-118128.0,37.0
969,-155785.0,29.0
969,-138114.0,34.0
973,-85372.3,45.0
980,-0.55936,85.0
984,-0.564709,47.0
991,-27637.7,63.0
997,-9053.6,117.0
1002,-0.618141,87.0
1003,-39485.6,102.0
1003,-119724.0,52.0
1005,-93780.3,42.0
1007,-78748.4,70.0
1008,-38163.4,86.0
1009,-119525.0,39.0
1009,-99456.1,55.0
1014,-72642.2,46.0
1015,-134546.0,42.0
1018,-120449.0,36.0
1022,-135964.0,46.0
1033,-108244.0,71.0
1038,-0.504667,53.0
1042,-61712.8,67.0
1043,-134860.0,53.0
1045,-165044.0,37.0
1048,-0.789769,40.0
1049,-113423.0,50.0
1055,-164557.0,51.0
1057,-120526.0,52.0
1064,-0.0308856,63.0
1067,-137710.0,50.0
1075,-37794.4,61.0
1077,-0.896932,104.0
1078,-155143.0,47.0
1082,-117172.0,46.0
1082,-84084.1,54.0
1086,-174027.0,57.0
1086,-200941.0,30.0
1093,-111238.0,83.0
1102,-205755.0,37.0
1104,-193419.0,37.0
1105,-59833.2,81.0
1106,-155299.0,58.0
1109,-87290.8,74.0
1111,-87928.6,62.0
1119,-207546.0,33.0
1120,-206047.0,39.0
1120,-1.00163,131.0
1126,-173928.0,42.0
1126,-153719.0,53.0
1126,-137602.0,64.0
1126,-125756.0,80.0
1129,-1.04762,95.0
1130,-166159.0,76.0
1134,-1.04379,128.0
1137,-139132.0,70.0
1141,-155947.0,45.0
1147,-206026.0,40.0
1148,-1.17586,93.0
1153,-145213.0,65.0
1158,-127290.0,45.0
1159,-1.11075,120.0
1164,-46114.3,59.0
1166,-72.314,98.0
1166,-211633.0,45.0
1167,-1.1251,93.0
1170,-115889.0,70.0
1174,-52111.3,113.0
1176,-166510.0,66.0
1178,-206772.0,50.0
1181,-130970.0,97.0
1183,-166667.0,66.0
1184,-6.79708,127.0
1188,-210108.0,46.0
1190,-60778.4,70.0
1192,-133765.0,79.0
1195,-1.25607,110.0
1195,-166577.0,70.0
1196,-156167.0,45.0
1200,-140764.0,58.0
1211,-221617.0,57.0
1211,-129238.0,76.0
1212,-162452.0,51.0
1217,-156799.0,87.0
1217,-200649.0,51.0
1219,-217778.0,69.0
1220,-178839.0,58.0
1222,-1.34613,142.0
1227,-217691.0,51.0
1231,-1.5236,141.0
1236,-26338.7,100.0
1243,-209629.0,68.0
1245,-528.297,133.0
1245,-177037.0,68.0
1246,-186477.0,59.0
1252,-209750.0,72.0
1256,-234030.0,63.0
1264,-187494.0,72.0
1267,-1.60455,127.0
1269,-80575.0,71.0
1269,-268811.0,56.0
1270,-231312.0,69.0
1271,-209188.0,75.0
1274,-191668.0,73.0
1286,-112445.0,131.0
1300,-265294.0,67.0
1300,-220442.0,69.0
1303,-165934.0,63.0
1310,-190928.0,76.0
1314,-1.7809,173.0
1323,-137491.0,96.0
1325,-263262.0,76.0
1327,-238154.0,65.0
1332,-276297.0,63.0
1332,-1.91028,172.0
1333,-35849.6,118.0
1336,-252057.0,102.0
1340,-145305.0,71.0
1344,-242404.0,62.0
1347,-1.1491,100.0
1353,-53208.8,56.0
1353,-289382.0,75.0
1356,-201647.0,76.0
1356,-245246.0,65.0
1356,-182401.0,138.0
1356,-332251.0,55.0
1358,-2.00322,137.0
1364,-278296.0,63.0
1368,-44847.4,157.0
1377,-250605.0,78.0
1377,-253268.0,85.0
1377,-224225.0,68.0
1382,-218887.0,65.0
1387,-294307.0,65.0
1389,-188440.0,75.0
1398,-228430.0,86.0
1399,-72.0899,139.0
1400,-176.122,194.0
1402,-52996.0,126.0
1403,-2.36345,132.0
1407,-165120.0,103.0
1407,-176090.0,78.0
1423,-123247.0,112.0
1427,-350556.0,59.0
1428,-51409.7,95.0
1429,-317313.0,58.0
1432,-259794.0,89.0
1435,-177687.0,95.0
1437,-191609.0,94.0
1442,-2.46075,302.0
1449,-206762.0,116.0
1453,-141.434,178.0
1462,-178548.0,127.0
1464,-306654.0,59.0
1473,-338330.0,71.0
1482,-216489.0,137.0
1486,-291898.0,90.0
1494,-301974.0,75.0
1498,-253283.0,102.0
1498,-275815.0,97.0
1499,-369052.0,56.0
1501,-662.273,134.0
1503,-237391.0,124.0
1503,-166687.0,95.0
1504,-321880.0,90.0
1514,-328604.0,73.0
1515,-221522.0,91.0
1515,-344671.0,109.0
1516,-16067.1,231.0
1518,-152640.0,120.0
1528,-250415.0,86.0
1534,-99144.4,129.0
1540,-336820.0,84.0
1548,-382236.0,81.0
1551,-210283.0,127.0
1552,-159168.0,153.0
1558,-1607.14,163.0
1569,-175284.0,118.0
1570,-3.16332,225.0
1571,-414301.0,55.0
1575,-332878.0,101.0
1583,-222079.0,134.0
1585,-244339.0,125.0
1606,-420992.0,78.0
1611,-465130.0,52.0
1613,-278278.0,126.0
1614,-217967.0,163.0
1623,-121.537,152.0
1627,-115093.0,180.0
1634,-209849.0,138.0
1637,-266828.0,137.0
1655,-191862.0,111.0
1660,-492662.0,63.0
1682,-137528.0,177.0
1687,-351142.0,148.0
1690,-285128.0,204.0
1694,-4.17926,185.0
1711,-361650.0,125.0
1714,-46074.1,205.0
1723,-348794.0,122.0
1731,-37180.5,260.0
1734,-421801.0,108.0
1735,-450730.0,104.0
1744,-173762.0,119.0
1745,-4.46398,315.0
1763,-4.37137,221.0
1766,-332195.0,113.0
1768,-407626.0,116.0
1782,-333848.0,125.0
1782,-348956.0,140.0
1785,-48814.0,367.0
1786,-378617.0,176.0
1790,-460291.0,151.0
1796,-218614.0,158.0
1797,-290175.0,168.0
1811,-1449.78,265.0
1815,-528080.0,97.0
1823,-232822.0,167.0
1825,-371929.0,151.0
1835,-164238.0,216.0
1840,-4.88676,315.0
1856,-575253.0,110.0
1866,-17392.8,256.0
1866,-424.553,350.0
1874,-138998.0,241.0
1875,-5.13371,356.0
1877,-338286.0,108.0
1879,-526251.0,114.0
1881,-620931.0,80.0
1886,-479834.0,127.0
1887,-273048.0,230.0
1888,-605872.0,83.0
1890,-490098.0,143.0
1892,-374496.0,169.0
1895,-562703.0,94.0
1918,-5.39238,262.0
1923,-601088.0,92.0
1926,-667135.0,79.0
1928,-531050.0,151.0
1929,-630097.0,99.0
1947,-227118.0,236.0
1955,-464828.0,152.0
1963,-6.13337,524.0
1965,-581699.0,131.0
1966,-6.29453,275.0
1968,-316683.0,200.0
1986,-6.11404,409.0
1986,-269962.0,260.0
1998,-6.26985,414.0
2026,-641931.0,123.0
2032,-26978.8,209.0
2035,-6.68944,327.0
2036,-512451.0,170.0
2049,-687401.0,105.0
2059,-169420.0,212.0
2072,-640255.0,143.0
2080,-650034.0,161.0
2091,-466985.0,171.0
2092,-520002.0,152.0
2096,-7.77135,162.0
2096,-650043.0,118.0
2109,-709068.0,136.0
2113,-7.26891,314.0
2120,-733702.0,113.0
2123,-550305.0,126.0
2129,-558045.0,216.0
2133,-507.715,334.0
2139,-756.514,433.0
2141,-607861.0,142.0
2145,-648029.0,136.0
2146,-197.556,277.0
2149,-632232.0,180.0
2168,-253623.0,316.0
2174,-754303.0,110.0
2185,-7.68612,168.0
2193,-226.775,558.0
2199,-363070.0,190.0
2213,-623530.0,176.0
2214,-205704.0,415.0
2223,-846337.0,115.0
2224,-458260.0,301.0
2225,-853365.0,133.0
2232,-892.59,480.0
2239,-808401.0,127.0
2244,-159396.0,468.0
2252,-594469.0,261.0
2252,-520032.0,155.0
2254,-285612.0,174.0
2272,-639935.0,204.0
2285,-9.01283,575.0
2293,-611626.0,283.0
2305,-342478.0,449.0
2317,-959405.0,114.0
2319,-592837.0,303.0
2325,-893755.0,155.0
2326,-193850.0,358.0
2337,-398831.0,447.0
2347,-734702.0,183.0
2375,-18456.2,457.0
2386,-3167.09,516.0
2397,-753894.0,211.0
2413,-1058.08,549.0
2415,-895854.0,173.0
2428,-10.3444,462.0
2449,-687263.0,225.0
2529,-895398.0,240.0
2532,-11.4067,560.0
2538,-60175.0,486.0
2547,-603652.0,176.0
2553,-914743.0,186.0
2563,-58275.5,436.0
2567,-35016.9,764.0
2572,-12.7661,606.0
2613,-829589.0,253.0
2613,-1149990.0,187.0
2613,-502771.0,330.0
2632,-1014110.0,234.0
2642,-1169470.0,223.0
2646,-1290080.0,141.0
2648,-313736.0,427.0
2670,-828868.0,255.0
2694,-881429.0,270.0
2704,-784601.0,352.0
2716,-843502.0,325.0
2717,-1141520.0,203.0
2726,-1291660.0,200.0
2733,-1034070.0,213.0
2734,-686960.0,327.0
2736,-263547.0,505.0
2738,-1033730.0,299.0
2743,-1277470.0,189.0
2749,-1104750.0,296.0
2776,-806778.0,426.0
2784,-753713.0,304.0
2798,-1067290.0,330.0
2822,-664629.0,327.0
2852,-384779.0,629.0
2890,-396416.0,385.0
2913,-391660.0,626.0
2929,-896541.0,449.0
2931,-403052.0,424.0
2935,-628875.0,537.0
2937,-16.3248,611.0
2953,-804475.0,278.0
2975,-913272.0,417.0
2992,-966752.0,295.0
3004,-635943.0,398.0
3018,-18.2977,494.0
3043,-441560.0,325.0
3043,-90.4515,610.0
3063,-1534100.0,287.0
3082,-1215790.0,449.0
3092,-1638290.0,241.0
3093,-847872.0,600.0
3104,-1033260.0,535.0
3115,-1473830.0,256.0
3120,-19.8222,626.0
3129,-463642.0,754.0
3154,-402720.0,603.0
3180,-1032660.0,540.0
3180,-957765.0,512.0
3184,-352623.0,415.0
3193,-91968.7,892.0
3196,-1544340.0,349.0
3218,-1896050.0,187.0
3234,-1580800.0,355.0
3242,-921554.0,507.0
3255,-1652.2,741.0
3261,-1526250.0,363.0
3271,-1763040.0,251.0
3282,-1721680.0,266.0
3290,-1988590.0,225.0
3314,-1189600.0,651.0
3326,-1531970.0,340.0
3336,-861600.0,700.0
3340,-951719.0,626.0
3345,-1834700.0,297.0
3350,-1323050.0,659.0
3353,-141504.0,321.0
3354,-1775500.0,365.0
3366,-2028420.0,275.0
3382,-22.5971,1053.0
3394,-527492.0,587.0
3402,-121756.0,842.0
3408,-22.3303,1362.0
3409,-547942.0,1067.0
3423,-1942970.0,321.0
3424,-779519.0,750.0
3427,-1306640.0,521.0
3429,-1378400.0,451.0
3444,-1776000.0,362.0
3446,-62318.9,664.0
3465,-2066800.0,357.0
3471,-1678090.0,380.0
3472,-448529.0,733.0
3478,-1373880.0,529.0
3495,-865842.0,448.0
3504,-2011450.0,295.0
3512,-2038900.0,309.0
3519,-2297380.0,234.0
3538,-2121250.0,264.0
3544,-2069270.0,362.0
3561,-1792930.0,476.0
3574,-2280480.0,287.0
3610,-23.6238,934.0
3610,-1650220.0,446.0
3613,-1345290.0,486.0
3619,-895598.0,930.0
3639,-1158430.0,844.0
3647,-2175960.0,314.0
3651,-1645990.0,663.0
3663,-936309.0,769.0
3664,-1221490.0,733.0
3680,-1379220.0,583.0
3684,-917.884,1752.0
3700,-2468180.0,286.0
3705,-1613550.0,552.0
3712,-1568340.0,748.0
3731,-2130590.0,352.0
3748,-1193.46,933.0
3763,-1951920.0,545.0
3765,-2133460.0,416.0
3815,-2588010.0,319.0
3823,-686377.0,859.0
3826,-2457560.0,359.0
3831,-18.6516,1377.0
3833,-1144400.0,651.0
3847,-1758380.0,668.0
3858,-2309240.0,350.0
3863,-2184010.0,675.0
3889,-1748900.0,643.0
3890,-759876.0,494.0
3893,-2137790.0,543.0
3896,-2362130.0,421.0
3900,-1452990.0,587.0
3906,-2368760.0,563.0
3918,-892063.0,856.0
3923,-2237370.0,422.0
3950,-9014.41,1617.0
3953,-2104490.0,642.0
3968,-2712140.0,396.0
3973,-2538990.0,441.0
3988,-2032280.0,738.0
4001,-2397010.0,510.0
4019,-1187420.0,1072.0
4031,-1919720.0,830.0
4048,-2758520.0,369.0
4053,-2650550.0,406.0
4060,-603.357,1487.0
4089,-3046590.0,363.0
4090,-2642830.0,474.0
4093,-3053130.0,341.0
4138,-2108370.0,647.0
4150,-1967380.0,788.0
4158,-718148.0,1169.0
4164,-2270680.0,610.0
4170,-2939510.0,480.0
4171,-2018890.0,536.0
4174,-2228750.0,672.0
4234,-2989430.0,529.0
4238,-3020050.0,393.0
4302,-3042110.0,472.0
4305,2.06472,1987.0
4308,-1289260.0,684.0
4325,-2875700.0,591.0
4346,-1958940.0,832.0
4371,-2614840.0,646.0
4413,-3187140.0,568.0
4414,-406731.0,1744.0
4415,-3097980.0,487.0
4461,-2508980.0,978.0
4481,-3393150.0,482.0
4493,-3681250.0,349.0
4495,-3091950.0,687.0
4527,-381720.0,1661.0
4549,-596262.0,918.0
4564,-1970030.0,676.0
4592,-958116.0,938.0
4612,-2032020.0,1172.0
4642,-3072480.0,831.0
4646,-3461510.0,549.0
4670,-2218980.0,586.0
4675,-1905700.0,920.0
4707,-3535150.0,707.0
4741,-1708500.0,746.0
4782,-789.244,1995.0
4797,-661.465,1931.0
4802,-1110040.0,1710.0
4803,-3556580.0,563.0
4804,-2880080.0,916.0
4812,-3385280.0,993.0
4839,-2403960.0,1021.0
4869,-559121.0,1971.0
4884,-1800430.0,992.0
4889,-2760690.0,860.0
4901,-2670680.0,1276.0
4901,-3557400.0,954.0
4932,-4240160.0,550.0
4938,-3000860.0,961.0
4944,-4029890.0,622.0
4970,-4491240.0,541.0
4975,-3450110.0,997.0
4977,-4043550.0,560.0
4987,-2674290.0,1377.0
5017,-1502.81,3430.0
5022,-4596990.0,471.0
5023,-3138840.0,1390.0
5043,-3253310.0,1278.0
5112,-3122170.0,1198.0
5112,-3326940.0,1054.0
5117,-3821730.0,772.0
5124,-4994560.0,501.0
5139,-634949.0,1946.0
5148,-4524910.0,644.0
5159,-4736980.0,662.0
5162,-4417750.0,914.0
5180,-4399340.0,752.0
5204,-4402530.0,857.0
5276,-4175780.0,1026.0
5326,-1259.09,3397.0
5349,-3521360.0,979.0
5372,104.784,2858.0
5406,-5106680.0,787.0
5435,-3484860.0,1096.0
5458,-9056.15,1866.0
5487,-4726680.0,891.0
5521,-2767730.0,1727.0
5557,-5016480.0,868.0
5582,-1059750.0,2241.0
5590,-3979600.0,1220.0
5604,-91471.1,3295.0
5606,-1838730.0,1344.0
5609,-4322770.0,1215.0
5660,-2806150.0,2249.0
5705,-5067570.0,1182.0
5734,-5018480.0,1067.0
5755,-138719.0,2252.0
5778,-3832540.0,977.0
5782,168.185,2049.0
5841,-5315860.0,1063.0
5934,-1228470.0,2689.0
5985,-5247200.0,1175.0
6014,-2824070.0,1524.0
6031,-5698680.0,1155.0
6071,-5987920.0,1174.0
6083,-1953880.0,2951.0
6139,-4998730.0,899.0
6162,-6587960.0,958.0
6189,-3022440.0,2642.0
6229,-6617250.0,731.0
6232,-6092960.0,1117.0
6246,-4267740.0,2229.0
6276,-5113080.0,1339.0
6355,-5237230.0,1253.0
6363,-5598670.0,1706.0
6416,-7412960.0,821.0
6445,-7570150.0,857.0
6459,-6457360.0,1226.0
6599,-7159880.0,1216.0
6615,-7974540.0,908.0
6689,-4979.5,3537.0
6704,-7579620.0,1382.0
6708,-8103680.0,974.0
6731,-1107710.0,3501.0
6741,-6483780.0,1731.0
6785,-921237.0,1861.0
6788,-5812700.0,2112.0
6803,-5912890.0,1948.0
6860,-4791470.0,2696.0
6865,-7716640.0,1394.0
6892,387.315,1589.0
6895,-6782430.0,1487.0
6914,-5362460.0,1780.0
6917,-8955530.0,803.0
6970,-6835660.0,2248.0
7029,-5809690.0,3279.0
7044,-8786260.0,968.0
7136,-6589230.0,1993.0
7141,-6362030.0,2352.0
7152,-1838510.0,5223.0
7158,-2593820.0,4209.0
7188,-9674690.0,1071.0
7200,-8331000.0,1654.0
7200,-8086330.0,1675.0
7215,-8648820.0,1358.0
7232,-9360070.0,1145.0
7255,-2226.37,4138.0
7370,-6593430.0,2249.0
7450,-9784010.0,1215.0
7517,-9306710.0,1659.0
7561,-8780370.0,1970.0
7607,-7622860.0,2908.0
7651,-7659490.0,2178.0
7677,-19641.4,5436.0
7764,-7659070.0,3639.0
7824,-9684110.0,2044.0
7852,-10304500.0,1939.0
7854,-10871800.0,1372.0
7871,-8551990.0,1815.0
7891,-11334600.0,1393.0
7952,-2108150.0,4005.0
7957,-1165250.0,5680.0
7982,-8206780.0,3321.0
8130,468.218,7702.0
8201,-11114300.0,1980.0
8340,-1183490.0,4487.0
8441,-12843300.0,1493.0
8480,-10767900.0,2101.0
8632,-9539720.0,3007.0
8697,-7271710.0,1640.0
8723,-13341800.0,2336.0
8731,-7473590.0,3572.0
8743,-10401000.0,3009.0
8886,-7186100.0,3780.0
9024,-6734020.0,1822.0
9066,-12205000.0,2310.0
9100,-9927080.0,3330.0
9162,-4075380.0,5795.0
9165,-14771300.0,2122.0
9209,-11885900.0,3304.0
9222,-7719500.0,5809.0
9280,-3778.49,8906.0
9306,-1856570.0,7589.0
9529,-15312000.0,2822.0
9542,-16891900.0,1762.0
9560,-15422100.0,2870.0
9628,-11440800.0,4782.0
9637,-14364300.0,2326.0
9680,-9238820.0,6655.0
9721,-16295400.0,2248.0
9745,-10687400.0,5656.0
9846,-11971900.0,2245.0
9847,-16322200.0,2095.0
9873,-1484200.0,8569.0
9908,-11341200.0,5954.0
9911,-12249900.0,3077.0
9918,-12655200.0,4083.0
9933,-1508070.0,7269.0
9960,-17333700.0,2453.0
9999,-14026700.0,4697.0
10080,-3881990.0,5621.0
10256,-4139490.0,9201.0
10318,-17088500.0,2629.0
10468,-15261900.0,3270.0
10692,-507672.0,8514.0
10770,-8077970.0,10892.0
10819,-5156470.0,7962.0
10837,-19612500.0,3469.0
10889,-14469200.0,6658.0
10926,-20004100.0,4229.0
10935,-21991500.0,2679.0
11001,-167896.0,16892.0
11045,-23424200.0,2263.0
11057,-13603200.0,6303.0
11118,-11999000.0,6964.0
11144,-17934600.0,5304.0
11223,-22661300.0,2427.0
11248,-14324200.0,6875.0
11296,-23992100.0,2361.0
11314,-20783800.0,4349.0
11532,-23719700.0,3011.0
11560,-24603800.0,2964.0
11615,-36815.7,17065.0
11732,-22020500.0,5125.0
11822,-21328700.0,3950.0
11846,-21599500.0,5166.0
12000,-18220900.0,7394.0
12026,-22507800.0,5398.0
12049,-14043500.0,7387.0
12139,-20863600.0,2952.0
12173,-26899500.0,2943.0
12238,-20807100.0,7209.0
12256,-24100100.0,4678.0
12283,-20911000.0,6196.0
12294,-1646770.0,14879.0
12312,-22952100.0,5453.0
12316,-23105500.0,5402.0
12437,-27479000.0,3953.0
12481,-19294700.0,8684.0
12510,-24240000.0,6615.0
12759,-15956500.0,11660.0
12781,-20307600.0,7143.0
12790,-21908800.0,7323.0
12865,-29537000.0,4204.0
12875,-247252.0,21311.0
12902,-23856100.0,7979.0
12938,-49.7878,19459.0
12989,-29926400.0,4237.0
13099,-16625200.0,13300.0
13111,-1753.29,12851.0
13232,-30842800.0,5368.0
13237,-25280200.0,5846.0
13278,-3049760.0,18851.0
13305,-21891700.0,8603.0
13400,-24669600.0,8118.0
13413,-17500.9,19657.0
13430,-16353500.0,13811.0
13500,-73381.5,10962.0
13728,-12052100.0,16508.0
13952,-30311300.0,6518.0
13955,-14267100.0,16036.0
14179,-24700100.0,9755.0
14236,-28159000.0,11149.0
14239,-18061500.0,13582.0
14332,-24282500.0,11886.0
14432,-32866900.0,7727.0
14463,-37473100.0,5851.0
14571,-38464200.0,4678.0
14572,-41886200.0,3160.0
14630,-21541000.0,12632.0
14662,-39077900.0,4858.0
14686,-12589200.0,24034.0
14737,-31990200.0,10032.0
14805,-36901100.0,7103.0
14877,-20543600.0,17730.0
14945,-9117430.0,22397.0
15336,-31711000.0,11791.0
15512,-75422.8,26548.0
15559,-23821000.0,10411.0
15913,-39538000.0,8652.0
16000,-33421900.0,13490.0
16208,-41146700.0,10916.0
16252,-33158200.0,16317.0
16306,-37288600.0,14034.0
16342,-31539800.0,14079.0
16629,-42348800.0,12847.0
16989,-47675400.0,10101.0
17036,-32772100.0,16819.0
17152,-51085300.0,10240.0
17293,-9321110.0,32889.0
17486,-50111600.0,13049.0
17532,-52560700.0,10422.0
17641,-55667600.0,8545.0
17713,-44772200.0,15453.0
17931,-10031500.0,34196.0
18061,-43661800.0,19002.0
18074,-26664100.0,25253.0
18102,-32676000.0,22877.0
18124,-58165300.0,9715.0
18130,-56626500.0,11163.0
18165,-44509800.0,13660.0
18264,-60997400.0,8641.0
18290,-65636600.0,6352.0
18354,-55172300.0,11483.0
18385,-36626600.0,20328.0
18472,-58516600.0,10278.0
18599,-390919.0,51213.0
18778,-48042300.0,18793.0
18856,-57833900.0,15625.0
18950,-52905500.0,17647.0
19017,-63429600.0,10751.0
19068,-64823500.0,10442.0
19203,-64182500.0,11948.0
19288,-54955600.0,14743.0
19413,-57644000.0,13460.0
19431,-61432700.0,15029.0
19703,-68502800.0,12761.0
19807,-51153300.0,23293.0
19814,-26514300.0,37105.0
19827,-71829700.0,8234.0
20008,-59207700.0,19700.0
20154,-72791700.0,8253.0
20390,-17409300.0,40852.0
20398,-62164500.0,24576.0
20441,-73297000.0,11013.0
20448,-65391300.0,16646.0
20566,-77089100.0,10309.0
20668,-76939500.0,10789.0
20755,-80457100.0,11614.0
20775,-75636900.0,13621.0
20882,-65565000.0,15475.0
21378,-42339300.0,43236.0
21400,-66963200.0,17182.0
21481,-66330400.0,23742.0
21609,-50270300.0,32108.0
21706,-74974800.0,19352.0
21865,-85397200.0,13449.0
21871,-73707000.0,22001.0
21926,-70445700.0,27497.0
22103,-72933700.0,27846.0
22604,-83702800.0,21427.0
22765,-96511400.0,12119.0
22798,-88827700.0,12074.0
22841,-84733700.0,18231.0
23153,-56950200.0,27456.0
23387,-89211000.0,21208.0
23568,-36487900.0,45679.0
23613,-93860500.0,23841.0
23686,-100516000.0,17964.0
23745,-104217000.0,14199.0
23876,-105911000.0,12343.0
24144,-74610900.0,32410.0
24346,-104420000.0,18903.0
24575,-20458200.0,58983.0
24690,-82220000.0,26005.0
24879,-105774000.0,27128.0
26078,-124335000.0,17000.0
26266,-123185000.0,18504.0
26720,-113751000.0,32680.0
27164,-96785500.0,45844.0
27336,-128314000.0,20991.0
29082,-126405000.0,43929.0
29740,-159446000.0,32085.0
29969,-124724000.0,48652.0
30817,-165718000.0,34317.0
32780,-189018000.0,42067.0
33062,-1311230.0,106823.0
37774,-230374000.0,67506.0
38184,-272091000.0,40218.0
40375,-301802000.0,52961.0
40950,-314765000.0,42872.0
41369,-283063000.0,75655.0
42989,-304589000.0,79200.0


==> figures/log_files/dense_laec_inc_nn_faiss_bf_after.csv <==
3398.1440833844267,-6341038.624480482,1573.9779276517474
16,-4.42612e-06,1.0
16,-1.85679e-06,1.0
17,-5.31117e-06,1.0
17,-4.68204e-06,1.0
18,-4.22002e-06,1.0
18,-3.49578e-06,1.0
18,-4.52263e-06,1.0
18,-2.63545e-06,1.0
18,-4.51454e-06,1.0
18,-4.1162e-06,1.0
19,-3.09775e-06,1.0
19,4.1371e-07,1.0
19,-4.92904e-06,1.0
19,-3.34206e-06,1.0
20,-1.25763e-06,1.0
20,1.75929e-07,1.0
20,-4.26005e-06,1.0
21,-9.45357e-06,2.0
21,-1.17296e-05,2.0
22,-2.56888e-06,1.0
22,-1.71381e-06,1.0
22,2.13909e-05,1.0
23,8.19369e-06,1.0
23,6.17722e-07,1.0
23,1.80062e-06,1.0
23,5.1028e-06,1.0
24,-5.24475e-06,1.0
24,2.91398e-06,1.0
24,2.6365e-06,1.0
25,3.89251e-06,1.0
25,4.05143e-06,1.0
26,5.56133e-06,1.0
26,1.20996e-06,1.0
26,8.83541e-06,1.0
26,9.70637e-06,2.0
27,-6.30916e-06,1.0
27,-9.43609e-07,1.0
28,1.1478e-05,1.0
28,5.73967e-06,1.0
29,-3.62283e-07,1.0
29,5.90542e-07,1.0
30,1.1371e-05,1.0
32,2.94288e-06,1.0
32,1.26588e-05,1.0
32,8.58933e-06,1.0
32,9.87657e-06,1.0
33,1.14049e-05,1.0
33,2.3997e-05,1.0
33,2.52754e-05,1.0
34,4.65501e-05,1.0
34,5.23425e-06,2.0
34,3.62461e-06,2.0
34,5.44972e-06,2.0
34,-83.6722,1.0
34,1.41294e-05,1.0
34,2.27232e-06,1.0
34,1.88903e-05,1.0
34,1.21839e-05,1.0
34,1.51413e-05,1.0
35,2.59672e-05,2.0
35,1.62981e-05,1.0
36,-31.6936,2.0
36,8.79119e-06,2.0
37,3.77005e-05,1.0
37,2.78966e-05,2.0
37,2.5736e-05,2.0
37,4.12163e-05,1.0
37,2.42822e-05,1.0
37,3.22135e-05,2.0
37,3.63892e-05,1.0
37,3.30372e-05,1.0
38,5.35216e-05,2.0
38,4.26554e-05,2.0
38,4.09174e-05,1.0
38,4.93429e-05,2.0
39,4.76586e-05,2.0
39,5.59042e-05,2.0
39,4.55169e-05,2.0
39,4.03563e-05,2.0
39,2.60185e-05,2.0
40,3.10703e-05,2.0
41,4.76294e-05,2.0
42,1.21297e-05,2.0
42,-2.579e-05,2.0
42,1.31547e-05,2.0
42,2.97554e-05,2.0
42,8.54553e-06,2.0
42,1.71569e-05,2.0
43,3.14399e-05,2.0
43,4.81648e-05,2.0
44,-189.257,2.0
45,6.04672e-05,2.0
45,6.20434e-05,2.0
46,5.20851e-05,2.0
46,7.88091e-05,2.0
46,7.13816e-05,2.0
46,5.44595e-05,2.0
46,7.98193e-05,2.0
47,3.08528e-05,2.0
48,6.73707e-05,2.0
48,5.75223e-05,2.0
48,8.5227e-05,2.0
48,6.5412e-05,2.0
48,-194.756,2.0
49,5.61943e-05,2.0
49,7.29182e-05,2.0
49,4.83933e-05,2.0
50,8.83518e-05,2.0
50,-345.552,2.0
52,7.56633e-05,2.0
52,-1.83647e-06,2.0
53,0.000103908,2.0
53,0.00010402,2.0
53,0.000104524,2.0
54,7.02114e-05,2.0
54,8.08663e-05,2.0
55,0.000100378,4.0
55,8.43217e-05,2.0
55,9.8286e-05,2.0
55,0.000107478,2.0
55,0.000118805,2.0
56,-243.029,2.0
56,0.000136171,2.0
56,0.000103511,3.0
56,0.00012543,2.0
57,-311.885,2.0
57,-269.119,2.0
58,4.98558e-05,2.0
58,-343.161,4.0
58,8.77757e-05,2.0
58,6.7189e-05,2.0
59,0.000100707,2.0
59,0.00011076,2.0
59,-382.382,2.0
59,5.80838e-05,3.0
60,0.000118568,3.0
60,-424.629,2.0
61,0.000119633,2.0
61,0.000135478,2.0
62,0.000103481,3.0
62,8.47759e-05,2.0
62,4.94243e-05,3.0
63,7.96478e-05,3.0
63,-2.24371e-05,2.0
63,3.41305e-05,3.0
64,2.42545e-05,5.0
64,0.000141096,3.0
64,9.4809e-05,2.0
64,2.29755e-05,3.0
65,0.000174464,3.0
65,0.000100947,3.0
65,4.97007e-05,3.0
65,-355.218,2.0
65,-222.514,3.0
66,6.92952e-05,3.0
66,0.000290478,3.0
67,-302.406,3.0
67,6.6553e-05,3.0
67,8.70962e-05,3.0
68,-5.38542e-05,4.0
68,-355.965,3.0
68,6.68757e-05,3.0
68,9.98157e-05,3.0
69,3.57226e-05,3.0
69,-506.233,3.0
69,5.21858e-05,3.0
69,4.83051e-05,3.0
70,1.09651e-05,4.0
70,5.52937e-06,4.0
71,-2.29659e-05,4.0
71,9.47834e-06,4.0
72,-357.523,3.0
72,-376.993,3.0
72,-5.76348e-05,4.0
72,-61.0928,3.0
72,2.08283e-05,4.0
72,2.3829e-05,4.0
73,-405.708,3.0
73,-1.04605e-05,4.0
74,-2.60514e-05,4.0
74,-419.36,4.0
74,-6.61004e-05,4.0
76,-9.61963e-05,4.0
76,-539.985,4.0
76,-4.77295e-05,4.0
77,-0.000156553,4.0
77,-3.85386e-05,4.0
77,-7.71222e-05,4.0
78,-0.000231915,4.0
79,-586.078,4.0
80,-0.000152316,5.0
80,-470.696,4.0
81,-943.94,4.0
82,-639.066,5.0
82,-0.000263739,5.0
82,-0.000269377,4.0
83,-258.82,4.0
85,-0.000347464,7.0
85,-0.000281553,5.0
86,-0.000433324,5.0
86,-0.000498277,9.0
87,-0.000330754,5.0
88,-646.621,6.0
88,-648.846,4.0
88,-0.000407926,5.0
89,-0.000589428,5.0
90,-0.000493633,5.0
91,-1.08998,5.0
92,-0.000596949,5.0
92,-0.000515737,5.0
93,-0.000713718,5.0
93,-0.000588841,5.0
94,-0.000759884,5.0
94,-412.03,6.0
95,-806.54,5.0
97,-0.000704424,6.0
97,-577.189,5.0
97,0.000720993,5.0
98,-0.000894714,5.0
98,-593.49,5.0
99,-1174.18,5.0
99,-0.000915679,6.0
99,0.000156209,5.0
100,-575.69,5.0
101,-592.465,5.0
101,-703.415,5.0
102,-454.75,6.0
102,-1387.21,5.0
103,-991.294,3.0
103,-473.765,3.0
104,-0.00128195,3.0
104,-1322.89,3.0
104,-485.851,3.0
105,-803.317,3.0
105,-671.097,3.0
105,-0.00107641,4.0
105,-0.000964204,4.0
105,-0.00108825,4.0
107,-0.00124085,4.0
108,-966.893,3.0
108,-0.0010905,4.0
109,-992.378,3.0
109,-1218.74,3.0
110,-0.000306133,3.0
111,-0.00132777,4.0
111,-1231.28,5.0
112,-0.00151544,4.0
112,-0.00133928,4.0
112,-626.096,4.0
112,-1201.29,3.0
113,-0.00119468,4.0
113,-0.00141625,5.0
114,-0.00151242,4.0
114,-0.00169733,5.0
114,-0.00175697,4.0
115,-1697.55,3.0
116,-0.00122394,3.0
117,-1068.25,4.0
118,-0.00184568,4.0
118,-0.00178893,3.0
119,-677.534,4.0
119,-0.00185586,4.0
120,-0.00205739,5.0
121,-0.000383679,4.0
122,-0.00203147,4.0
125,-0.00208399,5.0
126,-0.00247324,4.0
127,-0.00235097,4.0
127,-1102.84,4.0
130,-2006.43,3.0
131,-0.00269795,4.0
132,-0.00271446,4.0
133,-0.00270893,4.0
136,-0.00312344,5.0
137,-0.00295088,4.0
137,-0.00309867,5.0
138,-486.672,4.0
138,-0.00325622,4.0
138,-1784.92,4.0
139,-2489.77,4.0
141,-0.0033865,4.0
141,-0.00335284,5.0
142,-0.0011809,3.0
142,-0.00330056,5.0
144,-2306.64,4.0
144,-0.00436008,5.0
144,-1657.11,5.0
147,-540.778,5.0
148,-0.00412557,6.0
148,-0.00415879,6.0
149,-0.00478297,5.0
151,-1638.16,5.0
151,-2200.24,5.0
152,-0.003974,6.0
152,-0.00437321,6.0
152,-1518.5,5.0
154,-3280.33,4.0
154,-0.00403635,5.0
156,-2458.76,5.0
156,-2390.67,4.0
158,-1013.75,6.0
159,-0.00359833,6.0
159,-1038.83,6.0
159,-2299.61,5.0
160,-0.00528056,7.0
160,-0.00504762,7.0
161,-0.00577638,6.0
162,-0.00556257,6.0
162,-0.00458231,6.0
165,-0.00609902,5.0
166,-0.00638027,5.0
166,-0.00606916,7.0
167,-0.00637739,6.0
168,-0.00663456,6.0
169,-0.00608256,7.0
169,-0.00657862,6.0
170,-2433.91,4.0
170,-2065.74,6.0
170,-0.00671241,8.0
171,-2203.53,5.0
171,-0.00606805,6.0
175,-0.00592621,5.0
175,-2684.86,6.0
176,-0.00736179,7.0
177,-2498.49,5.0
178,-0.00806632,5.0
179,-1223.28,7.0
182,-4245.84,5.0
182,-4.80501,6.0
182,-0.00839775,8.0
183,-3014.73,6.0
183,-0.00704264,5.0
187,-0.00873914,6.0
188,-0.00865245,9.0
188,-0.0089664,8.0
190,-3032.34,6.0
191,-4813.62,4.0
191,-0.00930604,5.0
192,-0.00894966,8.0
192,-4465.77,5.0
194,-0.00637775,7.0
195,-1437.63,7.0
195,-4445.34,5.0
197,-2720.75,6.0
198,-3021.75,7.0
198,-0.010151,8.0
199,-0.0106802,8.0
200,-0.010741,11.0
200,-0.0111602,9.0
202,-5307.84,6.0
203,-4930.51,7.0
203,-5507.07,5.0
205,-1013.49,6.0
207,-0.0118697,8.0
207,-0.010214,9.0
207,-0.0126248,6.0
207,-4444.76,7.0
209,-0.0106341,10.0
210,-0.0120256,8.0
211,-0.0125223,6.0
211,-4873.36,7.0
211,-5544.46,6.0
212,-0.0124619,8.0
214,-0.0117915,9.0
217,-0.012359,8.0
217,-2775.74,7.0
217,-5155.17,7.0
218,-0.0124707,10.0
218,-0.0133162,9.0
219,-4147.69,6.0
221,-2192.86,8.0
222,-0.0130898,7.0
223,-4478.41,9.0
224,-0.0122807,12.0
224,-0.012445,9.0
226,-0.0134007,10.0
226,-0.0133108,8.0
227,-1355.5,6.0
228,-6458.01,6.0
230,-0.0131089,8.0
231,-5148.21,12.0
231,-0.0126018,9.0
233,-3618.29,8.0
234,-0.0126628,7.0
234,-4137.77,8.0
238,-0.014732,10.0
238,-5473.64,8.0
239,-5075.42,8.0
239,-0.0135252,10.0
239,-0.0123808,10.0
239,-0.0124438,13.0
240,-0.0165775,9.0
240,-0.014615,9.0
241,-0.0146985,8.0
243,-7047.88,7.0
243,-2915.91,11.0
245,-0.0203645,8.0
245,-6273.68,8.0
245,-8254.75,7.0
246,-4131.38,10.0
248,-0.0179571,8.0
248,-0.0150742,8.0
251,-0.0139841,10.0
252,-5518.31,7.0
252,-0.0135027,11.0
253,-7353.04,8.0
255,-0.0137444,19.0
257,-6339.22,8.0
257,-0.0129921,13.0
264,-0.0122551,11.0
264,-7474.72,9.0
265,-6111.56,9.0
266,-9558.18,8.0
267,-0.0140575,11.0
267,-4956.58,7.0
267,-6150.39,8.0
268,-9225.66,7.0
270,-0.0114177,10.0
273,-5374.23,10.0
273,-0.0109834,14.0
274,-0.0117899,13.0
275,-0.0116893,10.0
275,-4085.53,9.0
275,-10525.9,8.0
276,-7450.02,9.0
276,-8558.81,8.0
276,-8872.74,7.0
277,-0.0111771,13.0
278,-0.0123027,11.0
278,-0.011244,10.0
278,-0.0131581,22.0
279,-8101.63,9.0
282,-9738.05,8.0
282,-0.0120192,12.0
283,-0.00976005,11.0
283,-0.012795,12.0
283,-9202.0,8.0
284,-9734.13,8.0
286,-0.0101924,12.0
287,-0.0101928,13.0
289,-11830.7,9.0
290,-3548.33,12.0
292,-2501.02,9.0
293,-0.0111823,14.0
294,-0.00682939,20.0
294,-8953.61,7.0
296,-8949.26,10.0
296,-0.00888748,13.0
297,-5263.93,11.0
297,-6966.9,9.0
297,-9137.37,9.0
298,-0.00780442,14.0
298,-0.00827562,8.0
299,-10307.3,9.0
300,-5911.62,11.0
301,-0.00629929,12.0
306,-0.00514283,11.0
306,-0.00429165,12.0
307,-6789.42,10.0
309,-13463.3,9.0
310,-12453.2,9.0
310,-14055.9,8.0
311,-10878.3,10.0
313,-0.00489466,15.0
313,-0.00501172,14.0
313,-5732.08,11.0
315,-0.00298099,13.0
316,-0.00304242,16.0
318,-8807.65,11.0
319,-0.00392959,18.0
319,-10773.1,12.0
320,-0.00195666,12.0
320,-0.00261967,14.0
321,-0.00301318,12.0
321,-0.00410894,15.0
321,-6023.9,10.0
323,0.00122738,20.0
325,-0.0226995,9.0
326,-4175.02,13.0
326,-16370.6,8.0
327,-7032.11,12.0
329,0.00299161,14.0
329,-9506.92,10.0
331,-0.000771537,28.0
332,-11879.0,11.0
336,0.00401371,15.0
336,0.00154882,16.0
336,-8525.86,14.0
337,-12915.4,10.0
337,0.00454642,14.0
340,-6934.43,15.0
340,-9977.74,11.0
340,-0.0550707,11.0
342,-15892.3,9.0
343,0.0102997,17.0
344,-14767.9,13.0
344,-1443.92,9.0
344,-6177.34,12.0
344,0.00609587,17.0
344,0.00657811,13.0
346,-6045.44,13.0
346,-12581.9,12.0
348,-52.6598,24.0
349,-13610.5,14.0
350,-11805.2,12.0
353,-5398.49,15.0
354,-12905.3,11.0
355,0.0108307,15.0
355,-12519.9,10.0
357,-14597.3,12.0
358,0.0144895,15.0
358,-1566.34,13.0
360,-7195.78,13.0
361,-11393.6,12.0
361,-11952.9,13.0
361,0.0147318,18.0
364,-16214.9,11.0
365,-328.349,17.0
368,-19927.8,11.0
370,-8012.32,17.0
371,-14056.2,12.0
373,-18551.3,11.0
374,-12460.0,13.0
374,-9891.77,12.0
375,-16102.6,9.0
376,-23452.9,8.0
378,-12299.1,11.0
380,0.0225243,21.0
381,0.0233017,21.0
383,-10507.9,16.0
384,-18103.6,11.0
385,0.00758669,13.0
386,-10261.6,16.0
387,-15577.9,13.0
388,-41.1542,15.0
388,0.0243387,18.0
390,-15964.1,12.0
390,-9734.46,18.0
390,0.0207094,14.0
390,0.0263632,28.0
393,-4057.04,14.0
393,-13780.5,12.0
393,0.0299516,17.0
394,0.0269346,23.0
401,0.0282334,16.0
405,0.0430778,26.0
405,-10115.8,16.0
405,-6005.58,18.0
406,-22363.0,10.0
407,-0.0161443,17.0
409,-18667.6,12.0
409,-8353.36,19.0
413,-19671.7,13.0
416,0.0408378,26.0
416,-4333.61,21.0
417,0.0418348,22.0
420,-13575.8,18.0
423,-15324.5,16.0
423,-25620.1,12.0
425,-16041.2,14.0
427,-16074.0,14.0
429,-17802.9,14.0
429,-25675.3,14.0
431,-5597.57,15.0
432,-28856.4,10.0
433,-15122.3,20.0
433,0.0509602,22.0
433,-9735.83,19.0
433,-31276.7,16.0
434,0.0500837,24.0
435,0.050781,21.0
439,-9524.61,21.0
442,-17801.7,16.0
442,-24592.8,15.0
443,0.0527456,20.0
443,-11.6166,16.0
444,-21135.4,16.0
446,-13124.2,15.0
448,-23616.5,13.0
450,-29925.9,13.0
450,-22423.0,18.0
454,0.0466994,23.0
456,-22235.9,17.0
457,-15534.8,21.0
457,-22746.3,18.0
457,-26483.4,14.0
458,-25744.2,14.0
458,-9019.04,17.0
458,-16437.6,16.0
461,0.0516922,20.0
463,-20663.7,12.0
464,0.0659504,28.0
466,-23988.4,19.0
467,0.0696513,19.0
469,0.0705164,25.0
470,0.0672645,18.0
472,-26217.6,15.0
476,-84.8982,28.0
480,0.0175437,18.0
480,0.0638371,29.0
483,0.0558065,29.0
490,0.0704816,29.0
497,0.0743369,27.0
497,-29364.0,16.0
497,-33254.6,17.0
498,-24141.7,20.0
502,-2743.55,18.0
506,-13.0905,29.0
507,-12900.7,19.0
509,-40454.2,15.0
510,0.0748886,34.0
511,-25741.1,16.0
511,-36539.3,14.0
513,-31418.2,21.0
521,0.0650261,29.0
522,-0.0733004,19.0
524,-39377.2,17.0
525,0.0824332,29.0
525,-19668.2,18.0
527,-11226.3,17.0
530,-31868.8,18.0
531,0.0235879,27.0
533,-25735.7,26.0
535,-35354.2,16.0
535,-40420.2,19.0
545,-8264.18,35.0
545,0.0561529,42.0
547,-39350.9,19.0
547,0.0701528,25.0
548,0.0843309,25.0
549,0.0538474,36.0
553,-5496.01,27.0
555,-40940.9,16.0
557,-30332.0,27.0
557,-6046.32,27.0
561,0.0569909,33.0
561,-22031.0,30.0
562,-9606.49,34.0
565,0.0727634,30.0
567,-20309.4,35.0
567,-36218.7,21.0
568,0.0740973,32.0
570,-29820.9,24.0
576,-37813.0,18.0
577,0.0580216,41.0
578,0.0767764,34.0
580,0.0680051,35.0
581,0.0513005,36.0
585,-40343.2,20.0
585,-22903.3,27.0
589,-40255.3,16.0
591,-16912.2,25.0
593,-14373.1,29.0
600,-30909.6,23.0
602,-21993.3,26.0
602,0.0519245,39.0
604,-14892.0,38.0
604,0.00360935,20.0
605,0.0555363,44.0
608,0.0406781,39.0
609,-23130.7,23.0
609,-53524.2,20.0
610,0.0521761,35.0
612,-49035.7,18.0
614,0.0663981,35.0
615,0.0319466,36.0
616,-9640.67,33.0
617,-21022.0,30.0
620,-26468.4,28.0
621,-62165.5,15.0
624,-55899.3,17.0
630,-54509.7,27.0
635,-21576.1,29.0
639,0.0359477,48.0
640,-26860.1,25.0
640,-23018.6,33.0
641,-48845.7,24.0
649,-46132.2,25.0
650,-32906.1,33.0
651,-38784.6,28.0
659,-55461.6,22.0
660,-67692.8,19.0
664,-43284.6,31.0
665,-11556.8,46.0
666,-36391.9,33.0
667,-65226.7,24.0
668,0.00755665,40.0
669,0.00397672,44.0
670,-0.0327832,46.0
671,-72038.4,22.0
677,-25680.5,35.0
678,-0.0354645,45.0
679,-9849.56,44.0
683,-37086.3,31.0
684,-60403.0,22.0
686,-51552.0,21.0
686,-71425.0,19.0
686,-40588.4,28.0
689,-65098.7,22.0
689,-62348.2,20.0
689,-38260.1,26.0
690,-69407.8,25.0
690,-64771.3,23.0
691,-67288.9,27.0
694,-52006.0,27.0
694,-47476.7,27.0
695,-34647.1,37.0
696,-74945.7,23.0
697,-62164.6,23.0
699,-0.023779,47.0
702,-0.0480107,53.0
703,-63418.1,23.0
705,-45246.2,22.0
705,-72890.4,26.0
707,-58630.1,24.0
708,-80.4837,48.0
709,-67744.7,23.0
709,-71192.9,24.0
711,-60042.0,32.0
712,-68537.9,27.0
717,-83845.7,18.0
717,-17625.7,49.0
719,-28393.7,39.0
720,-82291.9,17.0
725,-0.0585844,27.0
732,-25939.5,47.0
734,-39136.4,30.0
735,-37492.1,38.0
739,-23359.5,48.0
739,-18972.3,53.0
739,-0.0717618,49.0
740,-48841.9,34.0
742,-66210.7,36.0
742,-77127.7,24.0
745,-14872.7,46.0
753,-43162.6,43.0
756,-55099.5,41.0
756,-66375.1,33.0
760,-80945.1,31.0
762,-0.1405,81.0
766,-81729.6,26.0
768,-77624.3,28.0
768,-28761.2,35.0
773,-79789.6,31.0
776,-46216.5,37.0
778,-73079.3,28.0
780,-90667.1,28.0
783,-58753.8,34.0
796,-89000.1,38.0
798,-0.207444,45.0
799,-55946.8,33.0
800,-5.02998,49.0
803,-54160.3,33.0
803,-0.20535,55.0
806,-62284.0,37.0
808,-69402.0,28.0
809,-94943.3,28.0
809,-54264.6,44.0
810,-41607.4,50.0
811,-98687.2,29.0
811,-10922.4,48.0
811,-74095.0,38.0
812,-87159.1,32.0
812,-37.7054,82.0
816,-73173.1,33.0
816,-56082.3,44.0
817,-49687.6,38.0
818,-71958.0,39.0
822,-0.21016,55.0
824,-85762.2,27.0
827,-23542.1,39.0
827,-0.234013,82.0
832,-0.227567,48.0
832,-104391.0,25.0
833,-44116.9,44.0
837,-115710.0,32.0
839,-83166.4,36.0
847,-105743.0,27.0
849,-83888.1,40.0
851,-66715.5,48.0
851,-99931.4,35.0
854,-79648.8,33.0
863,-0.275312,70.0
863,-78783.3,29.0
863,-84684.0,30.0
866,-124154.0,27.0
867,-87979.9,30.0
877,-108238.0,43.0
877,-0.332304,67.0
884,-87817.8,36.0
884,-62466.5,46.0
890,-0.352904,82.0
893,-58028.1,55.0
895,-0.376108,66.0
895,-0.362928,77.0
895,-93800.0,43.0
896,-93999.6,47.0
898,-379.912,43.0
900,-112595.0,26.0
903,-0.404453,73.0
906,-92859.4,51.0
907,-80176.1,54.0
907,-102173.0,42.0
912,-70643.2,40.0
914,-123377.0,34.0
917,-105439.0,39.0
918,-27850.0,61.0
921,-98245.3,43.0
921,-96957.3,35.0
924,-0.432759,54.0
924,-0.413567,64.0
926,-16404.8,51.0
926,-0.433679,88.0
929,-127447.0,23.0
944,-90281.7,47.0
945,-44979.1,60.0
946,-63438.3,41.0
949,-32189.8,62.0
956,-118128.0,38.0
969,-155785.0,27.0
969,-138114.0,42.0
973,-85372.3,40.0
980,-0.55936,84.0
984,-0.564709,50.0
991,-27637.7,61.0
997,-9053.6,97.0
1002,-0.618141,88.0
1003,-39485.6,83.0
1003,-119724.0,51.0
1005,-93780.3,42.0
1007,-78748.4,69.0
1008,-38163.4,71.0
1009,-119525.0,41.0
1009,-99456.1,70.0
1014,-72642.2,48.0
1015,-134546.0,43.0
1018,-120449.0,39.0
1022,-135964.0,51.0
1033,-108244.0,59.0
1038,-0.504667,55.0
1042,-61712.8,68.0
1043,-134860.0,52.0
1045,-165044.0,46.0
1048,-0.789769,41.0
1049,-113423.0,54.0
1055,-164691.0,40.0
1057,-120526.0,45.0
1064,-0.0308856,63.0
1067,-137710.0,50.0
1075,-37794.4,63.0
1077,-0.896932,103.0
1078,-155143.0,37.0
1082,-117172.0,52.0
1082,-84084.1,54.0
1086,-174027.0,45.0
1086,-200941.0,31.0
1093,-111238.0,86.0
1102,-205755.0,37.0
1104,-193419.0,36.0
1105,-59833.2,81.0
1106,-155299.0,56.0
1109,-87290.8,76.0
1111,-87928.6,61.0
1119,-207546.0,32.0
1120,-206047.0,37.0
1120,-1.00163,106.0
1126,-173928.0,41.0
1126,-153719.0,52.0
1126,-137602.0,62.0
1126,-125756.0,65.0
1129,-1.04762,97.0
1130,-166159.0,74.0
1134,-1.04379,124.0
1137,-139132.0,70.0
1141,-155947.0,47.0
1147,-206026.0,38.0
1148,-1.17586,92.0
1153,-145213.0,62.0
1158,-127290.0,49.0
1159,-1.11075,100.0
1164,-46114.3,58.0
1166,-72.314,97.0
1166,-211633.0,42.0
1167,-1.1251,89.0
1170,-115889.0,72.0
1174,-52111.3,108.0
1176,-166510.0,67.0
1178,-206772.0,46.0
1181,-130970.0,72.0
1183,-166667.0,56.0
1184,-6.79708,102.0
1188,-210108.0,51.0
1190,-60778.4,71.0
1192,-133765.0,65.0
1195,-1.25607,103.0
1195,-166577.0,59.0
1196,-156167.0,42.0
1200,-140764.0,55.0
1211,-221617.0,52.0
1211,-129238.0,68.0
1212,-162452.0,46.0
1217,-156799.0,71.0
1217,-200649.0,62.0
1219,-217778.0,67.0
1220,-178839.0,56.0
1222,-1.34613,141.0
1227,-217691.0,49.0
1231,-1.5236,133.0
1236,-26338.7,99.0
1243,-209629.0,64.0
1245,-528.305,104.0
1245,-177037.0,66.0
1246,-186477.0,59.0
1252,-209750.0,69.0
1256,-234032.0,62.0
1264,-187494.0,69.0
1267,-1.60455,116.0
1269,-80575.0,63.0
1269,-268811.0,49.0
1270,-231312.0,54.0
1271,-209188.0,74.0
1274,-191668.0,69.0
1286,-112445.0,122.0
1300,-265294.0,64.0
1300,-220442.0,66.0
1303,-165934.0,59.0
1310,-190928.0,69.0
1314,-1.7809,165.0
1323,-137491.0,91.0
1325,-263262.0,79.0
1327,-238154.0,57.0
1332,-276297.0,53.0
1332,-1.91028,132.0
1333,-35849.6,115.0
1336,-252057.0,78.0
1340,-145305.0,67.0
1344,-242404.0,58.0
1347,-1.1491,95.0
1353,-53208.8,52.0
1353,-289382.0,74.0
1356,-201647.0,89.0
1356,-245246.0,55.0
1356,-182401.0,110.0
1356,-332251.0,38.0
1358,-2.00322,130.0
1364,-278296.0,55.0
1368,-44847.4,155.0
1377,-250605.0,83.0
1377,-253268.0,77.0
1377,-224225.0,69.0
1382,-218887.0,66.0
1387,-294307.0,61.0
1389,-188440.0,71.0
1398,-228430.0,98.0
1399,-72.0899,133.0
1400,-176.122,192.0
1402,-52996.0,125.0
1403,-2.36345,116.0
1407,-165120.0,97.0
1407,-176090.0,75.0
1423,-123247.0,109.0
1427,-350556.0,55.0
1428,-51409.7,92.0
1429,-317313.0,49.0
1432,-259794.0,84.0
1435,-177687.0,108.0
1437,-191609.0,71.0
1442,-2.46075,230.0
1449,-206762.0,112.0
1453,-141.434,165.0
1462,-178548.0,119.0
1464,-306654.0,56.0
1473,-338330.0,64.0
1482,-216489.0,131.0
1486,-291898.0,104.0
1494,-301974.0,65.0
1498,-253283.0,89.0
1498,-275815.0,79.0
1499,-369052.0,46.0
1501,-662.273,128.0
1503,-237391.0,114.0
1503,-166687.0,87.0
1504,-321880.0,66.0
1514,-328604.0,58.0
1515,-221522.0,86.0
1515,-344671.0,76.0
1516,-16067.1,180.0
1518,-152640.0,114.0
1528,-250415.0,73.0
1534,-99144.4,118.0
1540,-336820.0,67.0
1548,-382236.0,65.0
1551,-210283.0,123.0
1552,-159168.0,151.0
1558,-1607.14,145.0
1569,-175284.0,108.0
1570,-3.16332,228.0
1571,-414301.0,45.0
1575,-332878.0,97.0
1583,-222079.0,130.0
1585,-244339.0,109.0
1606,-420992.0,66.0
1611,-465112.0,52.0
1613,-278278.0,115.0
1614,-217967.0,160.0
1623,-121.537,149.0
1627,-115093.0,159.0
1634,-209849.0,126.0
1637,-266828.0,126.0
1655,-191862.0,97.0
1660,-492662.0,42.0
1682,-137528.0,164.0
1687,-351142.0,101.0
1690,-285128.0,156.0
1694,-4.17926,169.0
1711,-361650.0,89.0
1714,-46074.1,239.0
1723,-348794.0,108.0
1731,-37180.5,251.0
1734,-421801.0,88.0
1735,-450730.0,85.0
1744,-173762.0,104.0
1745,-4.46398,248.0
1763,-4.37137,156.0
1766,-332195.0,97.0
1768,-407626.0,104.0
1782,-333848.0,101.0
1782,-348956.0,123.0
1785,-48814.0,302.0
1786,-378617.0,127.0
1790,-460291.0,136.0
1796,-218614.0,147.0
1797,-290175.0,149.0
1811,-1449.78,229.0
1815,-528080.0,86.0
1823,-232822.0,162.0
1825,-371929.0,140.0
1835,-164238.0,192.0
1840,-4.88335,251.0
1856,-575253.0,87.0
1866,-17392.8,240.0
1866,-424.553,332.0
1874,-138998.0,228.0
1875,-5.13371,364.0
1877,-338286.0,80.0
1879,-526251.0,75.0
1881,-620931.0,60.0
1886,-479834.0,99.0
1887,-273048.0,211.0
1888,-605872.0,64.0
1890,-490098.0,120.0
1892,-374496.0,150.0
1895,-562703.0,91.0
1918,-5.39232,226.0
1923,-601088.0,68.0
1926,-667135.0,54.0
1928,-531050.0,123.0
1929,-630097.0,71.0
1947,-227118.0,220.0
1955,-464828.0,133.0
1963,-6.13337,500.0
1965,-581699.0,106.0
1966,-6.29453,207.0
1968,-316683.0,186.0
1986,-6.11404,360.0
1986,-269962.0,232.0
1998,-6.26085,407.0
2026,-642214.0,86.0
2032,-26978.8,171.0
2035,-6.68944,304.0
2036,-512451.0,146.0
2049,-687401.0,76.0
2059,-169420.0,197.0
2072,-640255.0,121.0
2080,-650034.0,102.0
2091,-466985.0,146.0
2092,-520002.0,124.0
2096,-7.73615,123.0
2096,-650043.0,91.0
2109,-709068.0,110.0
2113,-7.2667,282.0
2120,-733702.0,83.0
2123,-550305.0,103.0
2129,-558045.0,182.0
2133,-507.715,326.0
2139,-756.514,412.0
2141,-607861.0,112.0
2145,-648029.0,105.0
2146,-197.556,230.0
2149,-632232.0,143.0
2168,-253623.0,286.0
2174,-754303.0,77.0
2185,-7.68612,135.0
2193,-226.775,525.0
2199,-363070.0,171.0
2213,-623530.0,144.0
2214,-205704.0,387.0
2223,-846337.0,76.0
2224,-458260.0,224.0
2225,-853365.0,104.0
2232,-892.59,478.0
2239,-808401.0,99.0
2244,-159396.0,395.0
2252,-594469.0,173.0
2252,-520032.0,103.0
2254,-285612.0,141.0
2272,-639935.0,156.0
2285,-9.01283,542.0
2293,-611626.0,243.0
2305,-342478.0,371.0
2317,-959932.0,79.0
2319,-592837.0,208.0
2325,-893755.0,102.0
2326,-193850.0,315.0
2337,-398831.0,355.0
2347,-734702.0,144.0
2375,-18456.2,358.0
2386,-3167.09,484.0
2397,-754412.0,147.0
2413,-1058.08,473.0
2415,-895854.0,131.0
2428,-10.3444,428.0
2449,-687263.0,168.0
2529,-895398.0,142.0
2532,-11.4067,524.0
2538,-60175.0,445.0
2547,-603652.0,126.0
2553,-914743.0,147.0
2563,-58275.5,387.0
2567,-35016.9,701.0
2572,-12.7661,561.0
2613,-829589.0,187.0
2613,-1149990.0,121.0
2613,-502771.0,286.0
2632,-1014110.0,136.0
2642,-1169470.0,132.0
2646,-1290080.0,91.0
2648,-313736.0,389.0
2670,-829142.0,181.0
2694,-881429.0,190.0
2704,-784601.0,235.0
2716,-843502.0,282.0
2717,-1141520.0,117.0
2726,-1291660.0,108.0
2733,-1034070.0,158.0
2734,-686960.0,287.0
2736,-263547.0,384.0
2738,-1033730.0,239.0
2743,-1277470.0,115.0
2749,-1104750.0,184.0
2776,-806778.0,342.0
2784,-753713.0,201.0
2798,-1067290.0,222.0
2822,-664629.0,242.0
2852,-384779.0,558.0
2890,-396416.0,328.0
2913,-391660.0,562.0
2929,-896541.0,361.0
2931,-403052.0,361.0
2935,-628875.0,445.0
2937,-16.3248,521.0
2953,-804475.0,217.0
2975,-913272.0,289.0
2992,-968563.0,185.0
3004,-635943.0,327.0
3018,-18.2978,410.0
3043,-441560.0,267.0
3043,-90.4515,518.0
3063,-1534110.0,206.0
3082,-1215790.0,383.0
3092,-1638290.0,124.0
3093,-847872.0,514.0
3104,-1033260.0,396.0
3115,-1473830.0,175.0
3120,-19.8025,550.0
3129,-463642.0,702.0
3154,-402720.0,580.0
3180,-1032660.0,403.0
3180,-957765.0,439.0
3184,-352623.0,289.0
3193,-91968.7,781.0
3196,-1544340.0,332.0
3218,-1896080.0,99.0
3234,-1580800.0,228.0
3242,-921554.0,401.0
3255,-1652.2,632.0
3261,-1526250.0,284.0
3271,-1763040.0,162.0
3282,-1721680.0,175.0
3290,-1988580.0,128.0
3314,-1189600.0,546.0
3326,-1531890.0,274.0
3336,-861600.0,654.0
3340,-951719.0,526.0
3345,-1834700.0,205.0
3350,-1323050.0,492.0
3353,-141504.0,198.0
3354,-1775500.0,239.0
3366,-2028420.0,137.0
3382,-22.625,974.0
3394,-527492.0,489.0
3402,-121756.0,753.0
3408,-22.2895,1198.0
3409,-547942.0,959.0
3423,-1942970.0,229.0
3424,-779519.0,621.0
3427,-1306640.0,408.0
3429,-1378400.0,356.0
3444,-1776000.0,263.0
3446,-62318.9,566.0
3465,-2066800.0,237.0
3471,-1678090.0,212.0
3472,-448529.0,621.0
3478,-1373880.0,369.0
3495,-864683.0,274.0
3504,-2011450.0,189.0
3512,-2038900.0,155.0
3519,-2297380.0,130.0
3538,-2121350.0,161.0
3544,-2069270.0,222.0
3561,-1792930.0,303.0
3574,-2280480.0,171.0
3610,-23.6238,821.0
3610,-1650220.0,329.0
3613,-1345290.0,400.0
3619,-895598.0,760.0
3639,-1158430.0,639.0
3647,-2175960.0,195.0
3651,-1645990.0,530.0
3663,-936309.0,756.0
3664,-1221490.0,581.0
3680,-1379220.0,485.0
3684,-917.884,1586.0
3700,-2468180.0,154.0
3705,-1613550.0,430.0
3712,-1568340.0,606.0
3731,-2130590.0,250.0
3748,-1193.46,829.0
3763,-1951920.0,421.0
3765,-2136300.0,281.0
3815,-2588010.0,202.0
3823,-686377.0,771.0
3826,-2457560.0,238.0
3831,-18.6548,1238.0
3833,-1144400.0,525.0
3847,-1758380.0,453.0
3858,-2309240.0,218.0
3863,-2184010.0,453.0
3889,-1748900.0,472.0
3890,-759876.0,349.0
3893,-2137790.0,419.0
3896,-2362130.0,228.0
3900,-1452990.0,445.0
3906,-2368760.0,329.0
3918,-892063.0,618.0
3923,-2237370.0,296.0
3950,-9014.41,1463.0
3953,-2104490.0,465.0
3968,-2712140.0,210.0
3973,-2538990.0,300.0
3988,-2032280.0,685.0
4001,-2397010.0,325.0
4019,-1187420.0,955.0
4031,-1919720.0,703.0
4048,-2758520.0,227.0
4053,-2650550.0,246.0
4060,-603.357,1303.0
4089,-3046590.0,198.0
4090,-2642830.0,330.0
4093,-3053130.0,176.0
4138,-2108370.0,489.0
4150,-1967380.0,642.0
4158,-718148.0,1019.0
4164,-2270680.0,429.0
4170,-2939510.0,319.0
4171,-2018890.0,339.0
4174,-2228470.0,529.0
4234,-2989430.0,317.0
4238,-3020050.0,219.0
4302,-3042110.0,207.0
4305,2.06472,1851.0
4308,-1289260.0,478.0
4325,-2875700.0,425.0
4346,-1958940.0,605.0
4371,-2614840.0,417.0
4413,-3186010.0,361.0
4414,-406731.0,1592.0
4415,-3097980.0,300.0
4461,-2508980.0,828.0
4481,-3393150.0,284.0
4493,-3681250.0,178.0
4495,-3091950.0,501.0
4527,-381720.0,1519.0
4549,-596943.0,733.0
4564,-1970030.0,489.0
4592,-958116.0,693.0
4612,-2032020.0,888.0
4642,-3072480.0,599.0
4646,-3461510.0,357.0
4670,-2218980.0,391.0
4675,-1905700.0,608.0
4707,-3535150.0,413.0
4741,-1708500.0,536.0
4782,-789.243,1608.0
4797,-661.465,1549.0
4802,-1110040.0,1490.0
4803,-3556580.0,360.0
4804,-2880080.0,710.0
4812,-3385280.0,671.0
4839,-2403960.0,783.0
4869,-559121.0,1792.0
4884,-1800430.0,667.0
4889,-2760690.0,634.0
4901,-2670680.0,953.0
4901,-3557400.0,720.0
4932,-4240160.0,313.0
4938,-3000860.0,725.0
4944,-4029890.0,375.0
4970,-4491240.0,294.0
4975,-3450110.0,746.0
4977,-4043550.0,302.0
4987,-2674330.0,1115.0
5017,-1502.63,3250.0
5022,-4597360.0,216.0
5023,-3138840.0,1130.0
5043,-3253310.0,1051.0
5112,-3122170.0,939.0
5112,-3326940.0,799.0
5117,-3821730.0,509.0
5124,-4994560.0,249.0
5139,-634949.0,1680.0
5148,-4524910.0,378.0
5159,-4736980.0,285.0
5162,-4417750.0,658.0
5180,-4399340.0,471.0
5204,-4404520.0,451.0
5276,-4175780.0,764.0
5326,-1259.09,2949.0
5349,-3521360.0,718.0
5372,104.784,2518.0
5406,-5106680.0,417.0
5435,-3484860.0,806.0
5458,-9056.15,1621.0
5487,-4726680.0,454.0
5521,-2767730.0,1417.0
5557,-5021310.0,549.0
5582,-1059750.0,2010.0
5590,-3979600.0,906.0
5604,-91471.1,2963.0
5606,-1838730.0,877.0
5609,-4322770.0,980.0
5660,-2806150.0,1949.0
5705,-5067570.0,814.0
5734,-5018480.0,715.0
5755,-138719.0,1947.0
5778,-3832540.0,654.0
5782,168.262,1698.0
5841,-5315860.0,751.0
5934,-1228470.0,2310.0
5985,-5248450.0,729.0
6014,-2824070.0,1195.0
6031,-5698680.0,657.0
6071,-5988030.0,731.0
6083,-1953880.0,2534.0
6139,-4998730.0,508.0
6162,-6587960.0,468.0
6189,-3022440.0,2293.0
6229,-6617250.0,333.0
6232,-6092960.0,620.0
6246,-4267740.0,1719.0
6276,-5112800.0,945.0
6355,-5237230.0,731.0
6363,-5598670.0,1231.0
6416,-7412830.0,420.0
6445,-7570150.0,417.0
6459,-6457360.0,719.0
6599,-7165900.0,649.0
6615,-7976650.0,447.0
6689,-4979.5,3108.0
6704,-7579620.0,823.0
6708,-8103680.0,402.0
6731,-1107710.0,3035.0
6741,-6484280.0,1257.0
6785,-921237.0,1491.0
6788,-5812810.0,1666.0
6803,-5912890.0,1343.0
6860,-4791470.0,2139.0
6865,-7716640.0,769.0
6892,385.283,1392.0
6895,-6782430.0,1006.0
6914,-5362460.0,1096.0
6917,-8955530.0,288.0
6970,-6835650.0,1603.0
7029,-5809690.0,2748.0
7044,-8786870.0,383.0
7136,-6589310.0,1354.0
7141,-6362030.0,1626.0
7152,-1838510.0,4732.0
7158,-2593820.0,3398.0
7188,-9675310.0,370.0
7200,-8331000.0,1130.0
7200,-8086330.0,1202.0
7215,-8648820.0,872.0
7232,-9359900.0,507.0
7255,-2226.52,3610.0
7370,-6596510.0,1729.0
7450,-9784010.0,631.0
7517,-9306710.0,999.0
7561,-8782960.0,1237.0
7607,-7622860.0,2048.0
7651,-7659490.0,1579.0
7677,-19641.7,4634.0
7764,-7659070.0,2828.0
7824,-9684110.0,1303.0
7852,-10304500.0,1198.0
7854,-10871800.0,508.0
7871,-8551990.0,1179.0
7891,-11334500.0,576.0
7952,-2108150.0,3378.0
7957,-1165250.0,5094.0
7982,-8206780.0,2692.0
8130,468.203,6941.0
8201,-11113900.0,1092.0
8340,-1183490.0,3411.0
8441,-12840900.0,688.0
8480,-10767900.0,1171.0
8632,-9539640.0,2220.0
8697,-7271710.0,843.0
8723,-13341800.0,1292.0
8731,-7473590.0,2718.0
8743,-10401000.0,2147.0
8886,-7186100.0,2935.0
9024,-6734020.0,738.0
9066,-12205000.0,1408.0
9100,-9927080.0,2389.0
9162,-4075380.0,4664.0
9165,-14780200.0,1120.0
9209,-11885900.0,2275.0
9222,-7723270.0,4934.0
9280,-3778.63,7998.0
9306,-1856570.0,6921.0
9529,-15312000.0,1722.0
9542,-16891900.0,753.0
9560,-15424100.0,1871.0
9628,-11441100.0,3509.0
9637,-14364300.0,1011.0
9680,-9238820.0,5526.0
9721,-16295400.0,1233.0
9745,-10687400.0,4903.0
9846,-11971900.0,1138.0
9847,-16322200.0,1048.0
9873,-1484200.0,7550.0
9908,-11341200.0,4804.0
9911,-12253000.0,2022.0
9918,-12655300.0,2667.0
9933,-1508070.0,6003.0
9960,-17333700.0,1087.0
9999,-14041500.0,3348.0
10080,-3885040.0,4178.0
10256,-4139490.0,7896.0
10318,-17088500.0,1461.0
10468,-15261900.0,1775.0
10692,-507673.0,7094.0
10770,-8077970.0,8969.0
10819,-5156470.0,6630.0
10837,-19611700.0,2211.0
10889,-14469200.0,5122.0
10926,-20003700.0,2754.0
10935,-21991500.0,1393.0
11001,-167896.0,14696.0
11045,-23424200.0,883.0
11057,-13603200.0,4737.0
11118,-11999000.0,5572.0
11144,-17934600.0,3510.0
11223,-22661400.0,992.0
11248,-14324200.0,5484.0
11296,-23991700.0,930.0
11314,-20783800.0,2641.0
11532,-23719700.0,1914.0
11560,-24604000.0,1145.0
11615,-36817.1,15039.0
11732,-22020500.0,3269.0
11822,-21328700.0,2385.0
11846,-21599500.0,3407.0
12000,-18220900.0,5770.0
12026,-22507800.0,3556.0
12049,-14043500.0,5769.0
12139,-20887400.0,1196.0
12173,-26899500.0,1257.0
12238,-20807100.0,5212.0
12256,-24100100.0,2507.0
12283,-20911000.0,4509.0
12294,-1646770.0,13500.0
12312,-22952100.0,3431.0
12316,-23111000.0,3712.0
12437,-27479000.0,2378.0
12481,-19294700.0,6639.0
12510,-24240000.0,4850.0
12759,-15956500.0,9339.0
12781,-20307600.0,5118.0
12790,-21908800.0,4948.0
12865,-29536600.0,1960.0
12875,-247872.0,19639.0
12902,-23856100.0,5546.0
12938,-48.8716,16200.0
12989,-29926400.0,2517.0
13099,-16625200.0,10823.0
13111,-1753.21,10719.0
13232,-30842800.0,2937.0
13237,-25276900.0,3817.0
13278,-3049760.0,16473.0
13305,-21876300.0,6230.0
13400,-24681500.0,5966.0
13413,-17500.1,17297.0
13430,-16353500.0,12059.0
13500,-73381.0,8867.0
13728,-12052100.0,14534.0
13952,-30311300.0,4286.0
13955,-14258100.0,13713.0
14179,-24700100.0,7353.0
14236,-28159000.0,8804.0
14239,-18060100.0,10784.0
14332,-24282200.0,9785.0
14432,-32866900.0,5130.0
14463,-37472100.0,2980.0
14571,-38463000.0,2350.0
14572,-41886400.0,693.0
14630,-21544100.0,9636.0
14662,-39077800.0,2401.0
14686,-12589200.0,20199.0
14737,-31989700.0,7494.0
14805,-36901800.0,3873.0
14877,-20543600.0,15040.0
14945,-9117430.0,20410.0
15336,-31711000.0,8622.0
15512,-75421.3,23917.0
15559,-23821000.0,7385.0
15913,-39532200.0,5313.0
16000,-33421900.0,10049.0
16208,-41146700.0,7464.0
16252,-33155600.0,12160.0
16306,-37288600.0,11178.0
16342,-31539800.0,10468.0
16629,-42348800.0,9781.0
16989,-47675400.0,6680.0
17036,-32772100.0,13861.0
17152,-51085300.0,6286.0
17293,-9386220.0,29191.0
17486,-50111600.0,8902.0
17532,-52606500.0,6292.0
17641,-55667600.0,4928.0
17713,-44772200.0,11807.0
17931,-10031500.0,30785.0
18061,-43655800.0,14636.0
18074,-26664100.0,20777.0
18102,-32675900.0,19208.0
18124,-58165300.0,5232.0
18130,-56626500.0,7382.0
18165,-44509800.0,10044.0
18264,-60998400.0,4840.0
18290,-65639400.0,2424.0
18354,-55172400.0,7694.0
18385,-36690100.0,15542.0
18472,-58515700.0,6082.0
18599,-390918.0,47020.0
18778,-48095800.0,15107.0
18856,-57845200.0,10862.0
18950,-52905500.0,13381.0
19017,-63429600.0,6024.0
19068,-64823500.0,5254.0
19203,-64182500.0,6744.0
19288,-54955600.0,9604.0
19413,-57644000.0,8322.0
19431,-61431500.0,10534.0
19703,-68502800.0,7729.0
19807,-51153300.0,17883.0
19814,-26514300.0,32413.0
19827,-71830900.0,2807.0
20008,-59207600.0,15386.0
20154,-72792100.0,3434.0
20390,-17409300.0,36503.0
20398,-62164500.0,19930.0
20441,-73297000.0,5200.0
20448,-65397500.0,10800.0
20566,-77089100.0,4490.0
20668,-76939500.0,5610.0
20755,-80451600.0,5614.0
20775,-75664700.0,8587.0
20882,-65564400.0,9950.0
21378,-42339300.0,37656.0
21400,-66963300.0,11835.0
21481,-66330400.0,18422.0
21609,-50272900.0,26130.0
21706,-74975800.0,13829.0
21865,-85442000.0,7997.0
21871,-73706800.0,16479.0
21926,-70445700.0,21918.0
22103,-72933600.0,22230.0
22604,-83694800.0,15042.0
22765,-96512100.0,5898.0
22798,-88827700.0,5942.0
22841,-84733700.0,12414.0
23153,-56941500.0,20665.0
23387,-89208300.0,13781.0
23568,-36488000.0,37774.0
23613,-93860500.0,17449.0
23686,-100556000.0,11105.0
23745,-104217000.0,7674.0
23876,-105911000.0,5486.0
24144,-74608700.0,25319.0
24346,-104420000.0,11343.0
24575,-20458200.0,53278.0
24690,-82220000.0,19030.0
24879,-105774000.0,19773.0
26078,-124335000.0,8925.0
26266,-123191000.0,10246.0
26720,-113742000.0,23835.0
27164,-96781300.0,36308.0
27336,-128332000.0,12020.0
29082,-126368000.0,31807.0
29740,-159445000.0,21756.0
29969,-124724000.0,35961.0
30817,-165704000.0,22936.0
32780,-189099000.0,27333.0
33062,-1320820.0,94969.0
37774,-230374000.0,50345.0
38184,-272091000.0,21959.0
40375,-301802000.0,32397.0
40950,-314766000.0,21987.0
41369,-283063000.0,54791.0
42989,-304588000.0,56161.0


==> figures/log_files/dense_laec_inc_nn_faiss_bf_after_mean.csv <==
-41146700.0,-14324200.0,-5248450.0,1237.0,3712.0,9950.0


==> figures/log_files/dense_laec_inc_nn_faiss_mean.csv <==
-41146700.0,-14324200.0,-5247200.0,2112.0,5656.0,13621.0

